Efficient Model Checking for the Alternating-Time {\mu}-Calculus via Effectivity Frames

The semantics of alternating-time temporal logic (ATL) and the more expressive alternating-time {\mu}-calculus (AMC) is standardly given in terms of concurrent game frames (CGF). The information required to interpret AMC formulas is equivalently represented in terms of effectivity frames in the sense of Pauly; in many cases, this representation is more compact than the corresponding CGF, and in principle allows for faster evaluation of coalitional modalities. In the present work, we investigate whether implementing a model checker based on effectivity frames leads to better performance in practice. We implement the translation from concurrent game frames to effectivity frames and analyse performance gains in model checking based on corresponding instantiations of a generic model checker for coalgebraic {\mu}-calculi, using dedicated benchmark series as well as random systems and formulas. In the process, we also compare performance to the state-of-the-art ATL model checkerMCMAS. Our results indicate that on large systems, the overhead involved in converting a CGF to an effectivity frame is often outweighed by the benefits in subsequent model checking.

==> benchmarks/castles-conversions-2.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-1-2.cgf | timeout 200s cool-model-cvt > castles-1-2.ef,0.004101907817142861,0.0009331795476587846,0.004233968960000001,0.0030736435324675306,0.0021612238961038967,0.0024736449599999997,0.00879259796,1
cat castles-2-2.cgf | timeout 200s cool-model-cvt > castles-2-2.ef,0.0055312655540298485,0.002190485018187439,0.005583935960000001,0.003899842746268656,0.002506791044776118,0.0033571549600000003,0.03908082796,2
cat castles-3-2.cgf | timeout 200s cool-model-cvt > castles-3-2.ef,0.007058987794507043,0.0030283792820466936,0.00706680296,0.005238657464788731,0.00263967676056338,0.004626324960000001,0.04449772296000001,3
cat castles-4-2.cgf | timeout 200s cool-model-cvt > castles-4-2.ef,0.008291373315263164,0.0011690053716104662,0.00870121946,0.006472364035087724,0.0026988236842105263,0.00605079096,0.01235373996,4
cat castles-5-2.cgf | timeout 200s cool-model-cvt > castles-5-2.ef,0.011008935034712642,0.003404256408247615,0.011007511460000001,0.008652066436781607,0.002993451724137929,0.00802384396,0.05154202796000001,5
cat castles-6-2.cgf | timeout 200s cool-model-cvt > castles-6-2.ef,0.013718540153548378,0.003383288699723077,0.01392811346,0.011291493763440857,0.002972603225806452,0.01012515196,0.04269114796,6
cat castles-7-2.cgf | timeout 200s cool-model-cvt > castles-7-2.ef,0.018603622337049184,0.005793482196404483,0.01774560896,0.01570125967213114,0.0029077803278688523,0.01334976696,0.044991068960000005,7
cat castles-8-2.cgf | timeout 200s cool-model-cvt > castles-8-2.ef,0.02007905665918699,0.004207213716042162,0.01962360596,0.01789596845528455,0.0028851756097560965,0.014695051960000002,0.05644170096000001,8
cat castles-9-2.cgf | timeout 200s cool-model-cvt > castles-9-2.ef,0.022985841034766346,0.0033296578758199814,0.02342408896,0.02033247738317757,0.0034480579439252323,0.01835113596,0.037448591960000006,9
cat castles-10-2.cgf | timeout 200s cool-model-cvt > castles-10-2.ef,0.026855982736595747,0.0037981582796253457,0.02701704246,0.02404615276595744,0.0034543404255319137,0.02009610096,0.044046210960000005,10


==> benchmarks/castles-conversions-3.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-1-3.cgf | timeout 200s cool-model-cvt > castles-1-3.ef,0.010462286836296299,0.0013678177377592947,0.010766066040000001,0.008590097037037043,0.0028507404938271593,0.007672041539999999,0.014864582539999999,1
cat castles-2-3.cgf | timeout 200s cool-model-cvt > castles-2-3.ef,0.030431074152500008,0.003547605413106526,0.030621601040000005,0.027576370000000006,0.003597522,0.024552074540000003,0.04980098854000001,2
cat castles-3-3.cgf | timeout 200s cool-model-cvt > castles-3-3.ef,0.07629850190111112,0.006283309779142795,0.07461934604,0.07270660333333334,0.0038515611111111115,0.06827696954000001,0.10200620454,3
cat castles-4-3.cgf | timeout 200s cool-model-cvt > castles-4-3.ef,0.15426601891499997,0.008102873513318419,0.15325245954,0.1496254575,0.005385984999999999,0.14214244854,0.17948875854,4
cat castles-5-3.cgf | timeout 200s cool-model-cvt > castles-5-3.ef,0.2994798794288889,0.009480734565067067,0.30226598554000006,0.29085840888888886,0.00877572888888889,0.28684386354,0.31483217854,5
cat castles-6-3.cgf | timeout 200s cool-model-cvt > castles-6-3.ef,0.53994954914,0.013977069032634161,0.5418115655400001,0.5281785199999999,0.011562239999999998,0.51785080254,0.55370034854,6
cat castles-7-3.cgf | timeout 200s cool-model-cvt > castles-7-3.ef,0.7991595667400001,0.0293303721491653,0.7865887155400001,0.7845045199999999,0.014559872000000001,0.7663714285400001,0.83870980754,7
cat castles-8-3.cgf | timeout 200s cool-model-cvt > castles-8-3.ef,1.1638245133399998,0.03005614815871786,1.18066639454,1.14944792,0.01288984,1.1303969115399999,1.1902999245399999,8
cat castles-9-3.cgf | timeout 200s cool-model-cvt > castles-9-3.ef,1.7086549999399998,0.03900982837564576,1.6936905815399999,1.68562012,0.02028164,1.6783071725399998,1.77593274154,9
cat castles-10-3.cgf | timeout 200s cool-model-cvt > castles-10-3.ef,2.98923921634,0.07420591308366098,2.9848633645400002,2.9636953200000002,0.01582364,2.90787494754,3.0746990685399997,10


==> benchmarks/castles-conversions-4.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-1-4.cgf | timeout 200s cool-model-cvt > castles-1-4.ef,0.12284930536545456,0.008177640985544118,0.12124989532000001,0.11940220363636361,0.004110636363636364,0.11108976132000001,0.14336691632000004,1
cat castles-2-4.cgf | timeout 200s cool-model-cvt > castles-2-4.ef,1.0646284997200002,0.02891409731394846,1.0594270973200002,1.0514245399999997,0.0107124,1.0394375313200002,1.11072526632,2
cat castles-3-4.cgf | timeout 200s cool-model-cvt > castles-3-4.ef,4.75407722032,0.06147591849056003,4.75244802932,4.720968539999999,0.018809,4.68839582032,4.84533886032,3
cat castles-4-4.cgf | timeout 200s cool-model-cvt > castles-4-4.ef,21.68142654672,0.2924224334697834,21.671473042320002,21.59908434,0.0460624,21.26631583532,22.078395807320003,4
cat castles-5-4.cgf | timeout 200s cool-model-cvt > castles-5-4.ef,37.199562273919994,0.17361795022690135,37.27429648232,37.06758694,0.06958980000000001,36.89228769732,37.31243044332,5
cat castles-6-4.cgf | timeout 200s cool-model-cvt > castles-6-4.ef,76.44232832432,0.9245842697690582,76.31042060032,76.16088853999997,0.1413632,75.09474262332,77.36879340832,6
cat castles-7-4.cgf | timeout 200s cool-model-cvt > castles-7-4.ef,144.23996619952,1.1926567118277016,144.27186870432,143.70396553999998,0.24277739999999998,142.60441202432,145.71400864732001,7


==> benchmarks/castles-conversions-5.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-1-5.cgf | timeout 200s cool-model-cvt > castles-1-5.ef,6.4436024645200005,0.09404716616355797,6.49022239132,6.422092459999999,0.0097406,6.27974844632,6.50581469632,1
cat castles-2-5.cgf | timeout 200s cool-model-cvt > castles-2-5.ef,163.57006548392002,1.3937995545866384,163.45471425632002,163.18986546,0.07362919999999999,161.47178639532,165.08704859232,2


==> benchmarks/castlesCOOL-2-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-1-2.cgf -p s_r1_r1,0.013317725348187141,0.0015792954509046056,0.01348757574,0.009380073918128652,0.004632497309941521,0.010221704740000002,0.02381938474,1
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-2-2.cgf -p s_r2_r2,0.035665020019069765,0.004408480263035047,0.03582149224,0.02809886325581395,0.00781755534883721,0.02839713874,0.050048057740000006,2
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-3-2.cgf -p s_r3_r3,0.05816517874000002,0.005107724440119742,0.05761279574000001,0.05164035063829787,0.006813337021276595,0.04893412274,0.07606096774000001,3
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-4-2.cgf -p s_r4_r4,0.34886613461499993,0.010757185910235051,0.34708849974,0.33615084,0.010667595,0.33268623574,0.36400718974,4
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-5-2.cgf -p s_r5_r5,0.6844842741400001,0.032329584385101334,0.67235918974,0.6749378399999999,0.00873052,0.64447828174,0.7261775727399999,5
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-6-2.cgf -p s_r6_r6,1.8393827675399996,0.023836065695412332,1.84500067974,1.82153724,0.00939092,1.80324799174,1.8662727157399999,6
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-7-2.cgf -p s_r7_r7,0.34158086236500007,0.014186055318100577,0.33863204324,0.32842246499999994,0.011092845,0.32708043074000004,0.36383347374,7
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-8-2.cgf -p s_r8_r8,2.7904395435400002,0.04518561078331762,2.80381751674,2.7678638399999995,0.014102719999999996,2.71406813474,2.8296527997400003,8
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-9-2.cgf -p s_r9_r9,13.850131701539999,0.39949250627710503,13.74379216274,13.79360564,0.01486612,13.49862174374,14.52600120574,9
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-10-2.cgf -p s_r10_r10,20.10548411234,0.18397088086510413,20.016459544739998,20.03954544,0.00691492,19.94310886574,20.39360296074,10


==> benchmarks/castlesCOOL-2-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-1-2.cgf -p s_r1_r1 --gamebased,0.00807137341351352,0.001517474919891126,0.0081597709,0.0048017183783783755,0.0039828861003861,0.005477000900000001,0.0178116709,1
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-2-2.cgf -p s_r2_r2 --gamebased,0.009067124741121499,0.0012549854313032751,0.0093332969,0.00625593457943925,0.003641263457943924,0.0067602349,0.0139072719,2
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-3-2.cgf -p s_r3_r3 --gamebased,0.01090365215888325,0.0016193968664093739,0.0112488329,0.007232630558375638,0.004386554517766498,0.0079532239,0.020049706900000002,3
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-4-2.cgf -p s_r4_r4 --gamebased,0.017034278202816912,0.002800754559847452,0.0173596859,0.010247561126760566,0.007363459014084509,0.012749311900000001,0.03883299490000001,4
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-5-2.cgf -p s_r5_r5 --gamebased,0.018480902887878792,0.0021785482614762063,0.0190384939,0.011841733939393936,0.007149819757575758,0.0142931699,0.0248720189,5
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-6-2.cgf -p s_r6_r6 --gamebased,0.021046298428925626,0.002501575080076261,0.021220729900000002,0.014848101983471067,0.006884457851239669,0.0166228019,0.028300577900000002,6
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-7-2.cgf -p s_r7_r7 --gamebased,0.022903976790000002,0.003334933056588374,0.0234862339,0.016354830000000004,0.007209764400000001,0.0174434919,0.039871400900000006,7
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-8-2.cgf -p s_r8_r8 --gamebased,0.0241784985076923,0.0035048553814519957,0.024628790400000003,0.01741323999999999,0.007416721384615385,0.0185868019,0.040186857900000005,8
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-9-2.cgf -p s_r9_r9 --gamebased,0.0265885469989011,0.003849058602574352,0.026850965900000003,0.020450298241758227,0.006797785274725274,0.0205681269,0.04638825790000001,9
cat castles-2.cool | timeout 200s cool-coalg modcheck CL -m castles-10-2.cgf -p s_r10_r10 --gamebased,0.030035934182352952,0.0044940878939262255,0.029965588900000003,0.023390116470588244,0.007186056000000004,0.022961003900000002,0.05657423290000001,10


==> benchmarks/castlesCOOL-2-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-2.ef -p s_r1_r1,0.011928168134117647,0.0014656306895512042,0.01221485714,0.008309352352941175,0.004411903294117648,0.00921957314,0.01969927014,1
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-2.ef -p s_r2_r2,0.04885458851931034,0.004632151607521638,0.047961916140000005,0.04234949655172413,0.007171946896551723,0.04191982014,0.06855070514000002,2
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-3-2.ef -p s_r3_r3,0.23254138389,0.01075855666972545,0.23488090264,0.22491760000000002,0.0077708099999999995,0.21657190714000002,0.25641603914000005,3
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-4-2.ef -p s_r4_r4,0.66764487114,0.01303390099734869,0.66703568914,0.6617409,0.005292647999999999,0.64711969014,0.67983889714,4
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-5-2.ef -p s_r5_r5,2.2207129325399997,0.033655843129367986,2.20575381514,2.2038727,0.01184196,2.19233902514,2.2776956891399998,5
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-6-2.ef -p s_r6_r6,6.31467073634,0.12108065805182641,6.33334199314,6.2888591,0.009195248,6.19107298014,6.466570031140001,6
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-7-2.ef -p s_r7_r7,12.08902885534,0.20357519323073678,12.103732946140001,12.044825499999998,0.011544959999999998,11.75085289414,12.26795626614,7
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-8-2.ef -p s_r8_r8,28.497252803140004,0.42468208053093154,28.77776299014,28.4131171,0.008793359999999998,28.00180513014,28.82732741314,8
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-9-2.ef -p s_r9_r9,65.89959125933999,0.5182039684339954,66.09723003714,65.7076717,0.01825496,65.29826669914,66.42184766514,9
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-10-2.ef -p s_r10_r10,160.99671183974,2.002578239128626,161.32767924913998,160.53830869999996,0.015069959999999999,158.78234543614,163.51998713513998,10


==> benchmarks/castlesCOOL-2-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-2.ef -p s_r1_r1 --gamebased,0.007666123387302906,0.0010704358853297782,0.00780635674,0.004871779253112031,0.003621328298755187,0.00543516874,0.01236721374,1
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-2.ef -p s_r2_r2 --gamebased,0.008454832665196851,0.0011960925551435459,0.00855391324,0.005393204724409449,0.003819143464566929,0.00602507074,0.01311739574,2
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-3-2.ef -p s_r3_r3 --gamebased,0.00929782240192171,0.0012772793686668905,0.00957493974,0.006125456227758008,0.003923408398576511,0.006880919740000001,0.013219967740000001,3
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-4-2.ef -p s_r4_r4 --gamebased,0.010674373752605042,0.0013762975716078566,0.010997302240000001,0.007216884033613448,0.004228303361344537,0.007819342739999999,0.01677178074,4
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-5-2.ef -p s_r5_r5 --gamebased,0.012079893820952379,0.0015244822104863276,0.01243261824,0.008847254285714284,0.003954251238095238,0.00901906274,0.01909080274,5
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-6-2.ef -p s_r6_r6 --gamebased,0.013693522304245805,0.0016568486260715326,0.013979065740000001,0.010137130726256986,0.004291174078212292,0.010701624740000002,0.01752233374,6
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-7-2.ef -p s_r7_r7 --gamebased,0.015589275301728388,0.00212716994969323,0.01586855024,0.011988009876543207,0.004362053333333334,0.012352177740000001,0.032021383740000006,7
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-8-2.ef -p s_r8_r8 --gamebased,0.022607498692000003,0.003852679124988227,0.02247245974,0.01682205600000001,0.006455050559999998,0.017539836740000002,0.04000787974,8
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-9-2.ef -p s_r9_r9 --gamebased,0.02519736162888888,0.005161996753739096,0.02471571474,0.01918264126984127,0.006722344126984127,0.01917400974,0.06290625974000001,9
cat castles-2.cool | timeout 200s cool-coalg modcheck CLEF -m castles-10-2.ef -p s_r10_r10 --gamebased,0.028387686069411767,0.004256973991668965,0.028436108740000004,0.022273823529411763,0.0067277152941176465,0.02238231274,0.04313896074,10


==> benchmarks/castlesCOOL-3-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-1-3.cgf -p s_r1_r1_r1,0.2444036348472727,0.008483071287660909,0.24087617712,0.23674256363636365,0.0076515309090909095,0.23297702512000001,0.25913200412,1
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-2-3.cgf -p s_r2_r2_r2,2.54056547632,0.020448054186682375,2.53883062912,2.519284,0.01415024,2.51042294612,2.56125922612,2
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-3-3.cgf -p s_r3_r3_r3,186.58504068792,0.9673610284594389,186.78507569412,186.0302362,0.02092204,184.91191101712,187.28906496212,3


==> benchmarks/castlesCOOL-3-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-1-3.cgf -p s_r1_r1_r1 --gamebased,0.03522682704944445,0.002829704370273581,0.03576724898,0.027583652222222216,0.008301936944444447,0.030119529480000004,0.040272097480000005,1
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-2-3.cgf -p s_r2_r2_r2 --gamebased,0.11998278826260872,0.004817347181146791,0.11877355548000001,0.10759668,0.012886857391304345,0.11239056848000001,0.13068951548000002,2
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-3-3.cgf -p s_r3_r3_r3 --gamebased,0.31155864536888894,0.009063843427439695,0.30858495448,0.2951502355555556,0.016336260000000002,0.29895692948,0.32971710948000005,3
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-4-3.cgf -p s_r4_r4_r4 --gamebased,0.72434784288,0.011054235410011487,0.72594676248,0.70717728,0.015571059999999998,0.70695155248,0.73641494348,4
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-5-3.cgf -p s_r5_r5_r5 --gamebased,1.39021395828,0.02397490247808593,1.38273740148,1.3605118799999998,0.026532459999999997,1.36248121448,1.42710413848,5
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-6-3.cgf -p s_r6_r6_r6 --gamebased,2.37127663188,0.021560468963781665,2.37522378248,2.3357016799999997,0.029397459999999997,2.33970756548,2.39571759248,6
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-7-3.cgf -p s_r7_r7_r7 --gamebased,3.87941958888,0.05917075665558127,3.8802435974800003,3.8205036800000003,0.04907826,3.78230905848,3.92901789648,7
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-8-3.cgf -p s_r8_r8_r8 --gamebased,5.62084373808,0.03934177216405666,5.60379802848,5.55990088,0.04721466,5.581094547479999,5.67000007448,8
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-9-3.cgf -p s_r9_r9_r9 --gamebased,8.76144414608,0.08071991991169321,8.75673333848,8.68132208,0.05746505999999999,8.65128394948,8.87025655148,9
cat castles-3.cool | timeout 200s cool-coalg modcheck CL -m castles-10-3.cgf -p s_r10_r10_r10 --gamebased,12.28532780508,0.09715531925927604,12.25121206648,12.168740879999998,0.08342886,12.183634532480001,12.436829211480001,10


==> benchmarks/castlesCOOL-3-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-3.ef -p s_r1_r1_r1,0.11468852218833335,0.005956632252414066,0.11472219898000001,0.10666082166666667,0.008696055,0.10467522398000001,0.12673018498,1
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-3.ef -p s_r2_r2_r2,7.854573200580001,0.02947871938385527,7.865025366979999,7.8224801799999995,0.01086284,7.816097721979999,7.89168959498,2
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-3-3.ef -p s_r3_r3_r3,153.90038013697998,2.1052565999422876,152.60466563697997,153.46720198,0.015138639999999998,152.23392254098,156.71463797398,3


==> benchmarks/castlesCOOL-3-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-3.ef -p s_r1_r1_r1 --gamebased,0.024603093559009904,0.0033943857301589235,0.024609514460000002,0.018748836039603964,0.0064867861386138604,0.019615918460000003,0.04460825546,1
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-3.ef -p s_r2_r2_r2 --gamebased,0.06304035761000001,0.004531325166266861,0.062265946460000006,0.055850565,0.007616561999999999,0.05072115446,0.07543185146,2
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-3-3.ef -p s_r3_r3_r3 --gamebased,0.15539173812666668,0.005108065397776102,0.15381407096000002,0.14286327333333332,0.01280359777777778,0.14892384546,0.16564654546000002,3
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-4-3.ef -p s_r4_r4_r4 --gamebased,0.3123089952377778,0.01209617997680405,0.31315585546,0.3003158844444444,0.012005284444444445,0.29367319746000003,0.32777534246,4
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-5-3.ef -p s_r5_r5_r5 --gamebased,0.5945802250600001,0.020005761928180304,0.5881737384600001,0.57114624,0.02295032,0.5739117194600001,0.6262586534600001,5
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-6-3.ef -p s_r6_r6_r6 --gamebased,1.00393707146,0.014775916666432728,1.00007812546,0.9842160400000001,0.01788732,0.9847196504600001,1.02229639946,6
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-7-3.ef -p s_r7_r7_r7 --gamebased,1.65946643266,0.04404936278077671,1.6542365134600001,1.62472544,0.03150132,1.61431759846,1.70604656246,7
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-8-3.ef -p s_r8_r8_r8 --gamebased,2.4621589034599993,0.032833988079981474,2.4481168354599996,2.42792284,0.029208519999999998,2.4293953824599996,2.5044793504599996,8
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-9-3.ef -p s_r9_r9_r9 --gamebased,3.5488080958599992,0.027911897960637474,3.56433897446,3.50145284,0.03955792,3.5086512174599997,3.57424532946,9
cat castles-3.cool | timeout 200s cool-coalg modcheck CLEF -m castles-10-3.ef -p s_r10_r10_r10 --gamebased,4.9389912766599995,0.04757462638026882,4.91391167546,4.87565664,0.05210771999999999,4.909523453459999,5.02105947146,10


==> benchmarks/castlesCOOL-4-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-1-4.cgf -p s_r1_r1_r1_r1,14.514041211659997,0.15390890562968237,14.45421666446,14.46058266,0.013587499999999999,14.35246014246,14.71745123846,1


==> benchmarks/castlesCOOL-4-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-1-4.cgf -p s_r1_r1_r1_r1 --gamebased,0.26992290858,0.008367760134435503,0.26845196208,0.25508232,0.0148353,0.25888340308,0.28253748708000004,1
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-2-4.cgf -p s_r2_r2_r2_r2 --gamebased,2.3320136282799995,0.015950904463639375,2.3286872280799997,2.30636532,0.020660399999999995,2.3121883250799997,2.34889468208,2
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-3-4.cgf -p s_r3_r3_r3_r3 --gamebased,10.31241165968,0.07126812121319655,10.320616883080001,10.23702292,0.04970519999999999,10.24176020308,10.40866627708,3
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-4-4.cgf -p s_r4_r4_r4_r4 --gamebased,32.98896293887999,0.21176734484063972,32.96262610608,32.789948120000005,0.1176928,32.75925452808,33.26201094708,4
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-5-4.cgf -p s_r5_r5_r5_r5 --gamebased,74.55832873068,0.21501994801093813,74.46880091608,74.16837811999999,0.20435980000000004,74.35892908108,74.79892677808,5
cat castles-4.cool | timeout 200s cool-coalg modcheck CL -m castles-6-4.cgf -p s_r6_r6_r6_r6 --gamebased,160.60025500368,0.20629267885119973,160.55759817708,159.73194332,0.4785138,160.42617023608,160.94447559408,6


==> benchmarks/castlesCOOL-4-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-4.ef -p s_r1_r1_r1_r1,7.16702803304,0.08376801298388149,7.20245142884,7.13253354,0.014565139999999999,7.07551743584,7.25044578684,1


==> benchmarks/castlesCOOL-4-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-4.ef -p s_r1_r1_r1_r1 --gamebased,0.12531789098347826,0.00931229753697168,0.12398812094000002,0.11362396782608697,0.01204935913043478,0.11239609894000001,0.15435848294,1
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-4.ef -p s_r2_r2_r2_r2 --gamebased,0.73410238334,0.01979153672912992,0.72683828194,0.71840462,0.014706019999999997,0.70994161394,0.76106949694,2
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-3-4.ef -p s_r3_r3_r3_r3 --gamebased,3.0427055243400005,0.05269226597964354,3.07367608094,3.00321442,0.032999419999999995,2.97749153994,3.09308354194,3
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-4-4.ef -p s_r4_r4_r4_r4 --gamebased,8.701183565140003,0.0853218627319715,8.658355031940001,8.630481620000001,0.05034682,8.64582332594,8.85005674894,4
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-5-4.ef -p s_r5_r5_r5_r5 --gamebased,23.67604053674,0.10848442154193344,23.69546564594,23.51657022,0.10403902000000001,23.50047518594,23.76676086894,5
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-6-4.ef -p s_r6_r6_r6_r6 --gamebased,45.41276551334,0.2324737630687361,45.53522915994,45.01622142,0.27228142,45.04709771194,45.58607422794,6
cat castles-4.cool | timeout 200s cool-coalg modcheck CLEF -m castles-7-4.ef -p s_r7_r7_r7_r7 --gamebased,80.59642179734,0.36493803914149087,80.49026164894,79.98646602,0.40027742,80.20980200294,81.19481126494,7


==> benchmarks/castlesCOOL-5-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-5.cool | timeout 200s cool-coalg modcheck CL -m castles-1-5.cgf -p s_r1_r1_r1_r1_r1 --gamebased,4.531384839119999,0.014790246179573965,4.5291143171199995,4.49492482,0.02602216,4.513432831119999,4.55118915712,1
cat castles-5.cool | timeout 200s cool-coalg modcheck CL -m castles-2-5.cgf -p s_r2_r2_r2_r2_r2 --gamebased,95.00880974332001,0.291755121408248,94.97551717412,94.64646961999999,0.14483675999999998,94.69426352312,95.46978146812,2


==> benchmarks/castlesCOOL-5-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-5.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-5.ef -p s_r1_r1_r1_r1_r1,149.23790299586,1.1629798191482412,148.89560530966,148.83823909999998,0.010841199999999999,148.16872619466,151.22444046866,1


==> benchmarks/castlesCOOL-5-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
cat castles-5.cool | timeout 200s cool-coalg modcheck CLEF -m castles-1-5.ef -p s_r1_r1_r1_r1_r1 --gamebased,1.09144055102,0.01817952806795825,1.09890638662,1.06989588,0.01886738,1.06932512662,1.1132626616199999,1
cat castles-5.cool | timeout 200s cool-coalg modcheck CLEF -m castles-2-5.ef -p s_r2_r2_r2_r2_r2 --gamebased,14.09968085702,0.118815949775602,14.128133071619999,14.00009928,0.06081778,13.90500483362,14.197814529619999,2


==> benchmarks/castlesMCMAS-2.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 200s mcmas castles-1-2.mcmas,0.004444097874679805,0.0011362675180537473,0.004585913520000002,0.002581432512315269,0.0023126211822660113,0.0025511345200000014,0.010716508520000003,1
timeout 200s mcmas castles-2-2.mcmas,0.004327272147760251,0.0010930087141767604,0.0046326905200000015,0.0024921973501577286,0.002284572555205047,0.002557507520000002,0.007666500520000001,2
timeout 200s mcmas castles-3-2.mcmas,0.004511133863283583,0.0011487387094348375,0.004659647020000002,0.0026558436815920412,0.002255489552238807,0.0027287675200000014,0.009116634520000002,3
timeout 200s mcmas castles-4-2.mcmas,0.00471265396794953,0.0014248394797173993,0.004644784520000002,0.0025109066876971603,0.0025419375394321775,0.002854903520000001,0.013658655520000002,4
timeout 200s mcmas castles-5-2.mcmas,0.004761046369753696,0.0012957034188642053,0.004830076020000002,0.002538562413793104,0.0025564300492610845,0.0029465945200000017,0.010267318520000002,5
timeout 200s mcmas castles-6-2.mcmas,0.004856105627744109,0.001360448517374547,0.004930769520000001,0.002794391717171718,0.002479302356902357,0.0031689315200000012,0.010683967520000002,6
timeout 200s mcmas castles-7-2.mcmas,0.004941323511228076,0.0011404318648853917,0.005092857520000002,0.0027501367836257297,0.002608410233918129,0.0032225315200000012,0.008634131520000001,7
timeout 200s mcmas castles-8-2.mcmas,0.0054677035396721325,0.0014031463038600654,0.005638794520000002,0.003122459278688524,0.0026990639344262306,0.0035475305200000015,0.012837017520000002,8
timeout 200s mcmas castles-9-2.mcmas,0.005712132144573376,0.0012525997359176832,0.005951870520000001,0.002961583481228671,0.003150581228668943,0.0037703975200000014,0.010348520520000001,9
timeout 200s mcmas castles-10-2.mcmas,0.005838941304313734,0.0016361676923908697,0.0059422480200000015,0.003414157908496732,0.0027777411764705866,0.003729079520000002,0.016219638520000003,10


==> benchmarks/castlesMCMAS-3.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 200s mcmas castles-1-3.mcmas,0.007453329554574901,0.001705185983629628,0.007564069340000002,0.00426295700404858,0.003346914170040484,0.00500993934,0.01623241334,1
timeout 200s mcmas castles-2-3.mcmas,0.015257507762818796,0.003213647572600996,0.015200042340000003,0.011246919865771813,0.003927561879194631,0.01089299934,0.028186748340000005,2
timeout 200s mcmas castles-3-3.mcmas,0.021715695292380953,0.0036522028541744614,0.021590197340000002,0.016902876507936513,0.004040450476190476,0.014523094340000002,0.03284049934,3
timeout 200s mcmas castles-4-3.mcmas,0.08138095712125,0.009980658543878368,0.07859566784,0.07618984625,0.004687413749999999,0.06781454234,0.11078860934,4
timeout 200s mcmas castles-5-3.mcmas,0.09220522998000001,0.010770449211809517,0.09017615834,0.08528833999999998,0.0058652848,0.07969043134,0.11972769134,5
timeout 200s mcmas castles-6-3.mcmas,0.10434417234000001,0.01093644975622359,0.10397493634,0.09728606,0.0060421696,0.08791601834,0.13190529434,6
timeout 200s mcmas castles-7-3.mcmas,0.09450605263032259,0.010554346361272084,0.09242474634,0.0889189077419355,0.005371375483870966,0.08256512234,0.12625795434,7
timeout 200s mcmas castles-8-3.mcmas,0.19796903500666668,0.013199382449403853,0.19637693934000003,0.19369027333333333,0.004024570666666666,0.18207055134000003,0.21812212034000003,8
timeout 200s mcmas castles-9-3.mcmas,0.21864155167333332,0.018110425687744004,0.21164500184,0.21367460666666668,0.004372889999999999,0.20189512834000004,0.25319706334000003,9
timeout 200s mcmas castles-10-3.mcmas,0.21649332434000002,0.015724644779479616,0.20812836534,0.20857348545454543,0.0072143345454545454,0.20386007634000003,0.24739967034000004,10


==> benchmarks/castlesMCMAS-4.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 200s mcmas castles-1-4.mcmas,0.02588577708095238,0.005535089704649877,0.024672594500000002,0.021833856190476186,0.004134072380952383,0.018190311500000004,0.0488534355,1
timeout 200s mcmas castles-2-4.mcmas,0.17225294526470591,0.010112026152011967,0.17165157250000002,0.16727687411764708,0.004564223529411764,0.15664550550000003,0.19562943350000003,2
timeout 200s mcmas castles-3-4.mcmas,0.4274107015,0.03920143363120084,0.41104631950000003,0.4158992466666666,0.010486766666666668,0.3922032105,0.4890988345,3
timeout 200s mcmas castles-4-4.mcmas,0.45776527683333335,0.025270943887655054,0.44590186100000007,0.4500334133333333,0.0058635,0.43542064350000004,0.49412405150000005,4
timeout 200s mcmas castles-5-4.mcmas,1.3213128216999999,0.028399364576219315,1.3251951515,1.31009938,0.00843648,1.2856956275,1.3604834805,5
timeout 200s mcmas castles-6-4.mcmas,1.8295953843,0.04264911353953369,1.8343420385,1.81469038,0.0109738,1.7840873535,1.8739753524999998,6
timeout 200s mcmas castles-7-4.mcmas,2.4059905114999998,0.0473237492888903,2.3989743755,2.3848193800000006,0.014038799999999999,2.3424086575,2.4533826255,7
timeout 200s mcmas castles-8-4.mcmas,4.480507201500001,0.13441424064681134,4.4375090515,4.456258579999999,0.0139536,4.3640951435,4.6778401705,8
timeout 200s mcmas castles-9-4.mcmas,4.4238641755,0.07393093409826929,4.4254753465,4.39754578,0.0136344,4.3298964585,4.5354614215,9
timeout 200s mcmas castles-10-4.mcmas,4.9542569021,0.11243387272842387,4.9929475815,4.92285318,0.0191094,4.8287948815,5.0748974145000005,10


==> benchmarks/castlesMCMAS-5.csv <==
command,mean,stddev,median,user,system,min,max,parameter_hp
timeout 200s mcmas castles-1-5.mcmas,0.22112056894666673,0.012399242841060578,0.21865378728,0.21595125333333334,0.004806316666666667,0.20460591828000002,0.24367595828000002,1
timeout 200s mcmas castles-2-5.mcmas,1.5580060886800002,0.05164530269332882,1.55304647128,1.5427885199999998,0.011024699999999998,1.50044136728,1.6178549972800003,2
timeout 200s mcmas castles-3-5.mcmas,6.36325688108,0.10241261738952749,6.36665913228,6.32303532,0.025670299999999997,6.24004127828,6.492878141279999,3
timeout 200s mcmas castles-4-5.mcmas,10.471727613879999,0.15170636526764167,10.41486711928,10.42170692,0.0231873,10.291060741279999,10.68787594728,4
timeout 200s mcmas castles-5-5.mcmas,51.004792974880004,0.34615477266413563,51.11415923728,50.84517872,0.0334437,50.65794973928,51.46898725728,5
timeout 200s mcmas castles-6-5.mcmas,15.709012039479997,0.11010558507546936,15.74671780328,15.65210492,0.0216139,15.57929857728,15.83416417628,6
timeout 200s mcmas castles-7-5.mcmas,49.38970719128,0.21920122930147867,49.37085636028,49.238664119999996,0.0399617,49.14499029228,49.74320515628,7
timeout 200s mcmas castles-8-5.mcmas,41.51415523928,0.40518067369586214,41.37041862228,41.391879519999996,0.0291541,41.14497134228,42.17532194128,8


==> benchmarks/modelsize10states10actionsmergedlocalCGF.csv <==
parameter,mean
1,0.04930480174714431
2,0.05461621656237832
4,0.05599957911453183
8,0.11104891211679688
16,4.361696983047225
32,127.9722290131704


==> benchmarks/modelsize10states10actionsmergedlocalEF.csv <==
parameter,mean
1,1.6035343385132572
2,1.5769652596425143
4,1.5741827821042005
8,1.6202060050737999
16,1.6839998161682574
32,6.681676458865029


==> benchmarks/modelsize10states10actionsmergedsmallCGF.csv <==
parameter,mean
1,0.06279729418720001
2,0.0631029201264
4,0.1609373046304
8,0.23540058031040004
16,0.6635307372968
32,1.0784357192400003
64,3.6202503181544
128,6.807091737647201
256,9.287669998327198
512,14.417749534900002


==> benchmarks/modelsize10states10actionsmergedsmallEF.csv <==
parameter,mean
1,1.9500192803568004
2,2.1059733301895998
4,2.1592256307591997
8,2.1289199026304
16,1.7655121627344004
32,2.1661170762535997
64,2.1856188246096
128,2.1896322842832006
256,2.2287820673744
512,2.2712702594400005


==> benchmarks/modelsize10states2actionsmergedlocalCGF.csv <==
parameter,mean
1,0.0048346473634630835
2,0.0049951956847930565
4,0.005238762527677377
8,0.015158673343980977
16,0.09880681919522774
32,54.0434543057872


==> benchmarks/modelsize10states2actionsmergedlocalEF.csv <==
parameter,mean
1,0.01146631996724738
2,0.011591946628408208
4,0.01179264960265412
8,0.017835214239696206
16,0.08639567368368263
32,27.97427214847089


==> benchmarks/modelsize10states2actionsmergedsmallCGF.csv <==
parameter,mean
1,0.005443765768000002
2,0.0056531827912
4,0.006002472841600001
8,0.007062459272800001
16,0.0081235528208
32,0.013657054211200002
64,0.015613061036800002
128,0.042613721016
256,0.06804348044240001
512,0.14577688309200001


==> benchmarks/modelsize10states2actionsmergedsmallEF.csv <==
parameter,mean
1,0.012232105767999999
2,0.012887960560800002
4,0.012425961454399998
8,0.013219284424000001
16,0.013480514629600003
32,0.0170441722376
64,0.0201122939344
128,0.0420993612368
256,0.06486472261040001
512,0.127506734224


==> benchmarks/modelsize2states10actionsmergedlocalCGF.csv <==
parameter,mean
1,0.020014751459994942
2,0.020352460288033503
4,0.026891788366927346
8,0.08863712438667784
16,0.682680934731259
32,8.169051998853869


==> benchmarks/modelsize2states10actionsmergedlocalEF.csv <==
parameter,mean
1,0.5946433475947331
2,0.5967536491779151
4,0.5995478058122256
8,0.6002587219822011
16,0.6038137973398768
32,0.804147039195539


==> benchmarks/modelsize2states10actionsmergedsmallCGF.csv <==
parameter,mean
1,0.022705699093580344
2,0.022425206568827193
4,0.037664924897708604
8,0.17686747568960365
16,0.08981367832727112
32,0.4367615687675171


==> benchmarks/modelsize2states10actionsmergedsmallEF.csv <==
parameter,mean
1,0.49985058280123856
2,0.5379921683009276
4,0.5399852192988555
8,0.540359959395659
16,0.4939718693683388
32,0.5454810154073573


==> benchmarks/modelsize2states2actionsmergedlocalCGF.csv <==
parameter,mean
1,0.004635476728834793
2,0.004671692396989148
4,0.0049616338492236315
8,0.005418866256609371
16,0.01613720784293029
32,0.49260313893431124


==> benchmarks/modelsize2states2actionsmergedlocalEF.csv <==
parameter,mean
1,0.0077118395105555135
2,0.007656447914800281
4,0.007985461966042724
8,0.008333328443429733
16,0.012351944619895703
32,0.35214118060370814


==> benchmarks/modelsize2states2actionsmergedsmallCGF.csv <==
parameter,mean
1,0.004815725804262716
2,0.004827984959462734
4,0.004818076881439635
8,0.005272199647990159
16,0.006003467561063318
32,0.006323423980090649


==> benchmarks/modelsize2states2actionsmergedsmallEF.csv <==
parameter,mean
1,0.007663377383423706
2,0.0077987460634261485
4,0.0077416542031650114
8,0.008202116871356507
16,0.00879784871433343
32,0.009234772924103867


==> benchmarks/modelsize5mergedlocalEF.csv <==
parameter,mean
128,1.1143030147655761
64,0.5052055551753429
4,0.42819745553759225
2,0.42417578951188906
1,0.42407937660382933
16,0.42726757835879176
8,0.492752718079078
32,0.43286464907189093


==> benchmarks/modulos-conversions-2.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-2.cgf | timeout 200s cool-model-cvt > modulo-2-2.ef,0.003319355090149253,0.0013494706222397692,0.002995423119999999,0.002942685671641791,0.0016555952238805976,0.001743968119999999,0.01100432812,2
cat modulo-3-2.cgf | timeout 200s cool-model-cvt > modulo-3-2.ef,0.003564903337204299,0.001411256650287625,0.003169319119999999,0.002995291612903225,0.0018401842150537627,0.002062015119999999,0.012160774119999999,3
cat modulo-4-2.cgf | timeout 200s cool-model-cvt > modulo-4-2.ef,0.004556424889716089,0.0023184521975502755,0.003895820119999999,0.003729863343848585,0.0019218394321766563,0.0025729521199999994,0.02665565112,4
cat modulo-5-2.cgf | timeout 200s cool-model-cvt > modulo-5-2.ef,0.004715387984077667,0.001513046747511389,0.004365591119999999,0.0039097047249190935,0.0019365464077669915,0.0032207951199999998,0.01943103612,5
cat modulo-6-2.cgf | timeout 200s cool-model-cvt > modulo-6-2.ef,0.006272321760939597,0.0022911892319220735,0.00555628612,0.004916676107382552,0.0024878723489932873,0.00409982212,0.01812202312,6
cat modulo-7-2.cgf | timeout 200s cool-model-cvt > modulo-7-2.ef,0.007605118196388895,0.0029687748575360122,0.006764755119999999,0.006181132361111115,0.002399744930555556,0.004975573119999999,0.02852695612,7
cat modulo-8-2.cgf | timeout 200s cool-model-cvt > modulo-8-2.ef,0.008990563179760954,0.0031203383577712517,0.007905823119999999,0.007623616175298805,0.0023647419123505975,0.006241144119999999,0.032071487120000006,8
cat modulo-9-2.cgf | timeout 200s cool-model-cvt > modulo-9-2.ef,0.0117076084325,0.0037589597905472467,0.010868623619999998,0.010097991250000004,0.0026215068750000004,0.00794657012,0.02719258712,9
cat modulo-10-2.cgf | timeout 200s cool-model-cvt > modulo-10-2.ef,0.015286179157974674,0.005365984024018746,0.013407309619999998,0.01355290050632911,0.0026897418987341768,0.01002745712,0.03448050112000001,10


==> benchmarks/modulos-conversions-3.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-3.cgf | timeout 200s cool-model-cvt > modulo-2-3.ef,0.004586861284848487,0.0013830688697713757,0.004143486,0.0038842144242424263,0.0019203490909090906,0.003039192,0.013048474000000001,2
cat modulo-3-3.cgf | timeout 200s cool-model-cvt > modulo-3-3.ef,0.00760937690378007,0.002871609159792503,0.006925673,0.006192408384879723,0.002279693333333333,0.0053077720000000005,0.031854856,3
cat modulo-4-3.cgf | timeout 200s cool-model-cvt > modulo-4-3.ef,0.014660267423529409,0.004895608124534292,0.013507098,0.012973425882352943,0.0026596971764705876,0.009986187,0.036814867,4
cat modulo-5-3.cgf | timeout 200s cool-model-cvt > modulo-5-3.ef,0.03194945401818182,0.010775255087644126,0.028744809000000003,0.029014510909090914,0.0036071621818181817,0.021177231,0.058104343,5
cat modulo-6-3.cgf | timeout 200s cool-model-cvt > modulo-6-3.ef,0.060552329653846174,0.013639381028625904,0.05476629350000001,0.057597946923076924,0.0038900469230769234,0.043740633,0.093660224,6
cat modulo-7-3.cgf | timeout 200s cool-model-cvt > modulo-7-3.ef,0.11097981412499998,0.010195857627381406,0.11138875200000001,0.10613303666666664,0.005777769999999999,0.09385802400000001,0.131587057,7
cat modulo-8-3.cgf | timeout 200s cool-model-cvt > modulo-8-3.ef,0.19463292907142862,0.011902027235593842,0.19767315400000002,0.1899221914285714,0.0059025542857142855,0.17297446400000002,0.21382811000000002,8
cat modulo-9-3.cgf | timeout 200s cool-model-cvt > modulo-9-3.ef,0.3360968301250001,0.015731601701437767,0.335159921,0.32840399500000006,0.00523858,0.31432004500000005,0.36462545800000007,9
cat modulo-10-3.cgf | timeout 200s cool-model-cvt > modulo-10-3.ef,0.5649452822000001,0.013876857490772125,0.561878928,0.5592924199999999,0.00617472,0.551862292,0.586020745,10


==> benchmarks/modulos-conversions-4.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-4.cgf | timeout 200s cool-model-cvt > modulo-2-4.ef,0.008455646640520445,0.0028007392130623312,0.0075350117,0.006820365055762081,0.002590389591078069,0.0057577767,0.0232247617,2
cat modulo-3-4.cgf | timeout 200s cool-model-cvt > modulo-3-4.ef,0.03578024026756756,0.012077263537577463,0.0318890047,0.033348444864864865,0.00329981945945946,0.023999711700000002,0.0790080367,3
cat modulo-4-4.cgf | timeout 200s cool-model-cvt > modulo-4-4.ef,0.13185072924545455,0.014779806017924516,0.1295698877,0.1298299890909091,0.0031495990909090913,0.1104590807,0.15703298170000002,4
cat modulo-5-4.cgf | timeout 200s cool-model-cvt > modulo-5-4.ef,0.4678542417,0.013114675972207758,0.4652253622,0.46476008,0.0036330533333333334,0.45308520170000005,0.49074974870000004,5
cat modulo-6-4.cgf | timeout 200s cool-model-cvt > modulo-6-4.ef,1.4726102493000002,0.028122286335609738,1.4821358097,1.4656290799999998,0.00637722,1.4309300437,1.5018378997,6
cat modulo-7-4.cgf | timeout 200s cool-model-cvt > modulo-7-4.ef,4.2754285169,0.0677459009123207,4.2997904987,4.26731508,0.00408562,4.1820589137,4.3518173427,7
cat modulo-8-4.cgf | timeout 200s cool-model-cvt > modulo-8-4.ef,10.1529410771,0.12439396322473124,10.1653881417,10.127548479999998,0.013128220000000001,10.0060005077,10.3236665407,8
cat modulo-9-4.cgf | timeout 200s cool-model-cvt > modulo-9-4.ef,23.7936089813,0.38651633545068204,23.7491668417,23.749149879999997,0.013267220000000001,23.2719448867,24.2993299887,9
cat modulo-10-4.cgf | timeout 200s cool-model-cvt > modulo-10-4.ef,55.58489357570001,0.7828228638431932,55.3670669647,55.47025288,0.013194976,54.603353288700006,56.607075994700004,10


==> benchmarks/modulos-conversions-5.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-5.cgf | timeout 200s cool-model-cvt > modulo-2-5.ef,0.024950544309583326,0.006590484903247731,0.023315365320000003,0.022848192500000003,0.002761312500000001,0.01824535532,0.05130115432,2
cat modulo-3-5.cgf | timeout 200s cool-model-cvt > modulo-3-5.ef,0.26905464192000006,0.009944198520222944,0.27113561132,0.26613938,0.0036304080000000003,0.25070350232,0.28376936932,3
cat modulo-4-5.cgf | timeout 200s cool-model-cvt > modulo-4-5.ef,2.12425098732,0.037581762353424454,2.1165804243200004,2.11968678,0.0028208079999999997,2.0861378473200003,2.17715419732,4
cat modulo-5-5.cgf | timeout 200s cool-model-cvt > modulo-5-5.ef,12.39892951792,0.12450965397420242,12.376086859319999,12.376487379999997,0.0057703599999999996,12.26655098132,12.586201063319999,5
cat modulo-6-5.cgf | timeout 200s cool-model-cvt > modulo-6-5.ef,54.86266516912,0.8194715720429674,54.96300711832,54.773612379999996,0.01366356,53.54750709532,55.70161283132,6


==> benchmarks/modulosCOOL-2-CL-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-2.cgf -p s0,0.08268172558571432,0.012563572828420464,0.07663150530000001,0.07659017714285714,0.006616401142857142,0.07079201430000001,0.1130876043,2
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-2.cgf -p s0,0.08899724117096776,0.009604480940032129,0.08524094530000001,0.08103258451612906,0.008389592258064515,0.0767518803,0.11257558530000002,3
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-2.cgf -p s0,0.09484305026296296,0.012483517595262339,0.09115352130000001,0.08804600148148146,0.007319279999999999,0.08137091430000001,0.1303980653,4
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-2.cgf -p s0,0.11218023479999999,0.01388520326404044,0.10848711080000001,0.10354661999999999,0.009172931999999998,0.09623632430000001,0.14492873830000003,5
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-2.cgf -p s0,0.10540292467500001,0.01504783596875388,0.1030504908,0.09778426999999999,0.008340893333333333,0.08920480030000001,0.13669239830000002,6
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-2.cgf -p s0,0.1264783068,0.014670952674964642,0.12396281380000002,0.11827541999999998,0.00890846,0.10822531530000001,0.15291685330000002,7
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-2.cgf -p s0,0.13205717489090907,0.009589542963922679,0.1296227733,0.12428047454545449,0.00822037818181818,0.11830280430000001,0.15855690030000003,8
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-2.cgf -p s0,0.1607799942375,0.015494398233470647,0.1544362098,0.15280020749999998,0.008378247500000002,0.1399354543,0.19109819530000002,9
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-2.cgf -p s0,0.17916938998750004,0.012414424504086669,0.17861007430000003,0.17261208249999999,0.0071487125,0.16566147930000003,0.21410941730000002,10


==> benchmarks/modulosCOOL-2-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-2.cgf -p s0,0.55042987664,0.01913231876208032,0.55204708084,0.5373739599999999,0.01142048,0.52459478784,0.57583499784,2
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-2.cgf -p s0,0.34094420421500005,0.004793687321945304,0.34052518484000005,0.33157323499999997,0.009455805,0.33397357584000004,0.34810571284,3
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-2.cgf -p s0,0.32849790309000004,0.011261780975917044,0.33375838734,0.317317985,0.010607805,0.30696227884,0.33698598984,4
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-2.cgf -p s0,0.2884247276177778,0.017336352410161206,0.29087100084,0.2783992488888889,0.00897445777777778,0.26116429584,0.31211044484,5
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-2.cgf -p s0,0.27111448174,0.012512521696757886,0.26698050784000005,0.26374736000000004,0.007431712,0.25361028384,0.29995459084000003,6
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-2.cgf -p s0,0.31306238084,0.015044230735429353,0.31069475184,0.30395636000000004,0.009389568888888889,0.29201043584,0.33777490684,7
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-2.cgf -p s0,0.35314542012571426,0.016547130582545387,0.34911432084,0.3409685028571428,0.012304394285714285,0.33772101484,0.37978362984,8
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-2.cgf -p s0,0.3733427765542857,0.01701109730044924,0.37403011984,0.3659679314285714,0.007541108571428571,0.34943818684,0.39684521484,9
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-2.cgf -p s0,0.38234793512571436,0.019962028500705095,0.37918317484,0.3739775028571429,0.007759394285714286,0.35746844184000004,0.42137938984,10


==> benchmarks/modulosCOOL-2-CL-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-2.cgf -p s0 --gamebased,0.014409809146853152,0.004192827827933891,0.013552658000000002,0.010146646853146854,0.005099699860139858,0.009823061000000001,0.028489232,2
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-2.cgf -p s0 --gamebased,0.02341445209774435,0.007385579244970253,0.021023926000000002,0.015945966165413536,0.008193126917293235,0.016311216,0.04656717,3
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-2.cgf -p s0 --gamebased,0.027380434797872336,0.0071199194470338975,0.025255332000000002,0.0200824255319149,0.008060012340425532,0.019893769000000002,0.055060431,4
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-2.cgf -p s0 --gamebased,0.036822136630434786,0.012279005861696174,0.0325447145,0.028120489130434773,0.009435876956521738,0.024487795000000003,0.073624962,5
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-2.cgf -p s0 --gamebased,0.04509190864864864,0.01227731634066489,0.039943922,0.03672452702702703,0.009120048108108106,0.031548153,0.080978459,6
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-2.cgf -p s0 --gamebased,0.05326722855555556,0.010854886497624481,0.049679481,0.04408165555555555,0.009950035555555556,0.041295703,0.09948990900000002,7
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-2.cgf -p s0 --gamebased,0.06787037752083334,0.014899905395227949,0.060834514500000006,0.05802781249999998,0.010613636666666669,0.050384551,0.10526642100000001,8
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-2.cgf -p s0 --gamebased,0.07985309205714286,0.010863103322754928,0.076136778,0.0696968142857143,0.010807480000000001,0.064407163,0.11205653200000001,9
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-2.cgf -p s0 --gamebased,0.09972203950000001,0.013000793927404922,0.094078892,0.08802465384615384,0.012316903076923078,0.086390638,0.131691267,10


==> benchmarks/modulosCOOL-2-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-2.cgf -p s0 --gamebased,0.02881871183999999,0.006573562798014687,0.027545164339999997,0.020833126511627897,0.008727738604651165,0.02211045184,0.05956732784,2
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-2.cgf -p s0 --gamebased,0.037119891440000004,0.006457668777370915,0.03710657684,0.028535986666666666,0.009325795733333331,0.028477791840000002,0.06617513684000001,3
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-2.cgf -p s0 --gamebased,0.05259550718545455,0.00966252190274077,0.05021997484,0.04191635272727273,0.011390750545454546,0.03817967784,0.08247102784,4
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-2.cgf -p s0 --gamebased,0.06805995520111113,0.009633004035330031,0.06532751434,0.056736052222222236,0.011954792222222222,0.05538007284,0.10116492084,5
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-2.cgf -p s0 --gamebased,0.08885861069714285,0.01291291088889441,0.08836763034,0.07600086571428567,0.013457212857142858,0.06904796884,0.12501724884,6
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-2.cgf -p s0 --gamebased,0.10857022704833334,0.010977476657205732,0.10557424684000001,0.09540707999999998,0.013673619166666665,0.09463380484,0.13477043084,7
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-2.cgf -p s0 --gamebased,0.13483589106727276,0.011379851760037134,0.13400909434000002,0.12399703454545453,0.011316229090909092,0.11933179684,0.15988762884000002,8
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-2.cgf -p s0 --gamebased,0.1729575867775,0.01334518445622052,0.17067620984000004,0.16139895499999998,0.011820132499999999,0.15582287284000002,0.20449494984000002,9
cat modulo-2.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-2.cgf -p s0 --gamebased,0.2151138686861539,0.015428415457625326,0.21792492084000004,0.20192508000000003,0.013911050769230769,0.19487954484000003,0.23918822784000002,10


==> benchmarks/modulosCOOL-2-CLEF-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-2.ef -p s0,0.09714039468,0.014534538489637218,0.09341149948000001,0.08714638,0.010691428666666667,0.07988363098000001,0.12491474498,2
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-2.ef -p s0,0.07358115458,0.013001408556771793,0.06782545998,0.06507656571428572,0.009118558857142857,0.05802282498,0.10747227698,3
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-2.ef -p s0,0.07309421974595745,0.012498179136495383,0.07149758898,0.06542306723404255,0.008395822127659573,0.05522692698,0.10377927798,4
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-2.ef -p s0,0.015241833103076922,0.004365363890626944,0.014224625480000001,0.011000533846153848,0.005134670153846153,0.01089713598,0.03631005698,5
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-2.ef -p s0,0.04196868377245284,0.010350970272851527,0.03786880798,0.03449116679245282,0.008279490943396226,0.03157756098,0.07754355598,6
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-2.ef -p s0,0.047569664525454546,0.012562484239750258,0.04159903148,0.03970528,0.008531362727272725,0.03156162998,0.07713794598,7
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-2.ef -p s0,0.015649068752357716,0.004627649624901316,0.014316962980000002,0.01149190601626017,0.00502375138211382,0.01059717498,0.03414158398,8
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-2.ef -p s0,0.053291242566956526,0.011742333583431758,0.04873321098,0.04562993217391304,0.008402115217391305,0.03755603098,0.07881056998000001,9
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-2.ef -p s0,0.05257072490857143,0.012732536169832472,0.04944943798,0.045153333571428575,0.008302917142857141,0.03685464698,0.08867591198000001,10


==> benchmarks/modulosCOOL-2-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-2.ef -p s0,0.354166162805,0.0071340847811691395,0.35332502318000003,0.34402645000000004,0.007929789999999999,0.34585114568,0.36426656768,2
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-2.ef -p s0,0.3199760869022223,0.00691423037577942,0.32137026168,0.30832564444444444,0.011807706666666666,0.30940755968,0.32976261368000004,3
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-2.ef -p s0,0.3081456872355555,0.00883043249831373,0.30429532168,0.2973122000000001,0.009920928888888887,0.29677373968000004,0.32158030468,4
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-2.ef -p s0,0.012722380077350992,0.00407664751435155,0.01151890768,0.009242358940397353,0.0043651358940397355,0.00868706168,0.02881521168,5
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-2.ef -p s0,0.16480009662117645,0.015663921024255022,0.16527928568,0.1559002,0.009240802352941176,0.14646763168,0.19752253268,6
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-2.ef -p s0,0.21061866675142854,0.017854106067364168,0.20117289168000002,0.20045655714285715,0.01044296857142857,0.19062065168,0.23889138668,7
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-2.ef -p s0,0.013324975827058817,0.004718946241452114,0.012045263180000002,0.00963425392156863,0.004630922549019609,0.00898164368,0.03063417868,8
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-2.ef -p s0,0.23635920326333337,0.012513551496673719,0.22884901768,0.22582969999999994,0.010255873333333334,0.22321613868,0.25894759168000003,9
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-2.ef -p s0,0.23860870067999998,0.012922607469126938,0.23714723868,0.22864720000000002,0.009812623333333333,0.22303357668,0.26797142668,10


==> benchmarks/modulosCOOL-2-CLEF-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-2.ef -p s0 --gamebased,0.008220041681870505,0.0018028149590175477,0.00769762002,0.005493971366906474,0.0036129879136690642,0.006241793020000001,0.01804850302,2
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-2.ef -p s0 --gamebased,0.009023564745806454,0.003188405748339953,0.008015515520000002,0.005866891693548386,0.0041363070967741925,0.005988057020000001,0.02275583102,3
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-2.ef -p s0 --gamebased,0.00938626055211009,0.0031074714663699705,0.008474506020000001,0.006730294862385318,0.0036564239449541295,0.005902507020000001,0.02279729902,4
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-2.ef -p s0 --gamebased,0.008486188826691454,0.002719785435298217,0.0078050520200000015,0.005918429888475834,0.003585555018587361,0.00571721002,0.021338275020000002,5
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-2.ef -p s0 --gamebased,0.009334700078536593,0.003052866668550769,0.00864504502,0.006281031024390244,0.004076714634146341,0.0057155070200000015,0.02177532402,6
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-2.ef -p s0 --gamebased,0.009004079595289573,0.002837039739207173,0.008124780020000002,0.0063892501158301146,0.003682861312741314,0.006077915020000001,0.01980523302,7
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-2.ef -p s0 --gamebased,0.00831801713857707,0.0023507870114470265,0.007624212020000002,0.005655666640316206,0.0035825858498023688,0.00580597702,0.01796623802,8
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-2.ef -p s0 --gamebased,0.00906547193044776,0.002911978240365571,0.008105665020000001,0.006611469452736314,0.0034400313432835826,0.005985502020000002,0.02076673402,9
cat modulo-2-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-2.ef -p s0 --gamebased,0.00879094241215686,0.002788650406798265,0.007930256020000002,0.0061879428235294106,0.003598953882352939,0.00604040502,0.021397295020000002,10


==> benchmarks/modulosCOOL-2-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-2.ef -p s0 --gamebased,0.016429330448205128,0.004606717706612948,0.015324720820000004,0.012343648717948717,0.00486499871794872,0.011704572320000002,0.037332917320000006,2
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-2.ef -p s0 --gamebased,0.017303655832500008,0.004792309643421172,0.01580406332,0.01295274375,0.005165455749999999,0.011891452320000002,0.036445304320000003,3
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-2.ef -p s0 --gamebased,0.0172210744619753,0.005191333486271643,0.015888201320000003,0.012815440740740747,0.0051693479012345665,0.012063385320000003,0.036978222320000004,4
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-2.ef -p s0 --gamebased,0.014841293673741499,0.004566453570894371,0.013570228320000004,0.011142509523809522,0.004563993469387757,0.010573553320000003,0.03381576732,5
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-2.ef -p s0 --gamebased,0.016278454377324836,0.005399479335320325,0.014515980320000002,0.012406795541401274,0.004793344968152865,0.010363881320000002,0.03427635132,6
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-2.ef -p s0 --gamebased,0.017839597537948716,0.005744022596824491,0.01587223082,0.013497776923076917,0.005142762051282053,0.011862338320000002,0.035966908320000004,7
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-2.ef -p s0 --gamebased,0.0170152537075969,0.005506717758974103,0.015337769320000002,0.01271298682170543,0.005117959999999998,0.011020601320000002,0.03666785132,8
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-2.ef -p s0 --gamebased,0.016769604992955975,0.005228736712869615,0.015263250320000003,0.012681266037735844,0.004927854339622641,0.011830448320000003,0.03860367832,9
cat modulo-2.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-2.ef -p s0 --gamebased,0.01659738298242039,0.0052977497960435965,0.015311420320000003,0.013241082165605095,0.004231077197452227,0.011684986320000002,0.036993300320000005,10


==> benchmarks/modulosCOOL-3-CL-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-3.cgf -p s0,0.11132564095846156,0.013788205765583688,0.10823958092000001,0.10104711076923077,0.01029822923076923,0.09352583142000001,0.13546406942,2
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-3.cgf -p s0,0.15796955747882355,0.014008801824450655,0.15371750542,0.14718973294117643,0.011680842352941175,0.14000393442,0.18180888242,3
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-3.cgf -p s0,0.19451727127714294,0.012369418851034956,0.19291276942000002,0.18745595142857144,0.007796031428571426,0.17794033542,0.22290633542000002,4
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-3.cgf -p s0,0.354050448295,0.009345287763272763,0.35415314542000004,0.34584900500000004,0.00845721,0.34364206442,0.36535665442000004,5
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-3.cgf -p s0,0.5049944522200001,0.01819439886100445,0.50191931242,0.49688818,0.008305759999999999,0.48737633842000005,0.52918990242,6
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-3.cgf -p s0,0.77411433002,0.010038929666533823,0.77324775442,0.76794798,0.006007759999999999,0.76332026642,0.79002547642,7
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-3.cgf -p s0,1.24161854662,0.022974256367720942,1.24866676342,1.2317949799999997,0.008405159999999998,1.21267317142,1.2696936844200002,8
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-3.cgf -p s0,1.74823456642,0.018981524452881513,1.7412724374200002,1.7261929799999998,0.01436256,1.7298506794200001,1.7757401804200001,9
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-3.cgf -p s0,2.49341226362,0.04085471105983626,2.49773183842,2.48050238,0.010070759999999998,2.4290437254199997,2.53747887242,10


==> benchmarks/modulosCOOL-3-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-3.cgf -p s0,0.3995026870971428,0.006170391233920723,0.39905355224,0.3934644628571428,0.00484438857142857,0.39168815324,0.41011354124,2
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-3.cgf -p s0,0.49164091724,0.024586316995674807,0.48970253824000004,0.47677872,0.014697159999999997,0.46628921324,0.5321391012400001,3
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-3.cgf -p s0,0.43494355407333335,0.01907795392974783,0.43534787674,0.42293581999999996,0.012211960000000001,0.41337773624,0.46247677124000003,4
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-3.cgf -p s0,0.63758947724,0.010367562682949291,0.63676898924,0.62526752,0.011345359999999999,0.6233403322400001,0.6488776552400001,5
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-3.cgf -p s0,1.0111665944400001,0.026662497367036134,1.02977235324,0.9995341200000001,0.010991359999999999,0.9790198412400001,1.03194247924,6
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-3.cgf -p s0,1.3427449880400002,0.058104369864718904,1.33378457524,1.3327637200000002,0.00877656,1.26600317024,1.42144056424,7
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-3.cgf -p s0,2.06909663204,0.023521635964677733,2.06241616824,2.0510251200000003,0.014800960000000002,2.0401667342399996,2.09984560224,8
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-3.cgf -p s0,3.3768738990400005,0.08623461292516728,3.35919583824,3.3590995199999996,0.012680359999999998,3.28890481524,3.51726457024,9
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-3.cgf -p s0,4.60497825684,0.01550442106287188,4.599917588239999,4.5831119199999995,0.01480156,4.58669603224,4.62689117324,10


==> benchmarks/modulosCOOL-3-CL-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-3.cgf -p s0 --gamebased,0.025640396880784316,0.007506578351933695,0.023943382920000002,0.019558341960784306,0.006875642941176467,0.018647377420000003,0.053068922420000005,2
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-3.cgf -p s0 --gamebased,0.045535192065161295,0.011827475106805664,0.04093501042,0.0375931658064516,0.008679099677419356,0.031566128420000006,0.08452356042,3
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-3.cgf -p s0 --gamebased,0.08256785057384616,0.014669260630516507,0.07827637192,0.07253651692307692,0.010730495384615386,0.06503704342000001,0.11910859142,4
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-3.cgf -p s0 --gamebased,0.15474286619777777,0.01603906702142576,0.15282331391999998,0.1442878844444444,0.010821324444444443,0.12870098342,0.18449380542,5
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-3.cgf -p s0 --gamebased,0.2717930652381819,0.010557664946966297,0.27378298142,0.2575993036363636,0.014427016363636363,0.25876422542000005,0.29137885542,6
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-3.cgf -p s0 --gamebased,0.5269879706199999,0.018360695906406554,0.53308665342,0.5100047400000001,0.01685258,0.49491261842000006,0.54176940042,7
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-3.cgf -p s0 --gamebased,0.9533921132200002,0.010789910918361213,0.95831392042,0.93594074,0.015274779999999998,0.93901137842,0.96491206042,8
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-3.cgf -p s0 --gamebased,1.79547799222,0.03233292739374924,1.79889785942,1.77936154,0.01298618,1.76541316742,1.8434120324199998,9
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-3.cgf -p s0 --gamebased,3.19599644782,0.08061894087221444,3.17351003842,3.1755425399999995,0.01265398,3.11791578642,3.31176950842,10


==> benchmarks/modulosCOOL-3-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-3.cgf -p s0 --gamebased,0.05306705088714287,0.014164202643600998,0.047125881280000004,0.043760083571428576,0.009970978571428571,0.03769480278000001,0.08961294878,2
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-3.cgf -p s0 --gamebased,0.09932094958645163,0.014522485366488118,0.09090635078,0.08750345741935481,0.01237820322580645,0.08357128078,0.12994059078,3
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-3.cgf -p s0 --gamebased,0.1865685373425,0.013770067220770515,0.18205531378,0.17135215499999998,0.015606675,0.16891731078000002,0.21784289978000002,4
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-3.cgf -p s0 --gamebased,0.36325105935142865,0.01041550965787519,0.35978572178,0.35124235142857135,0.010954585714285713,0.35268354578,0.38106824278,5
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-3.cgf -p s0 --gamebased,0.68476291838,0.023652724918983573,0.69755960978,0.6737661800000001,0.010494100000000001,0.65092780778,0.70771579778,6
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-3.cgf -p s0 --gamebased,1.19710614638,0.027253321921459687,1.19405496378,1.1800955800000001,0.0148675,1.17279228978,1.23988720878,7
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-3.cgf -p s0 --gamebased,2.03652224358,0.034590087588656476,2.0508017847800004,2.01527778,0.017780499999999998,1.98097743278,2.06874602278,8
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-3.cgf -p s0 --gamebased,3.30985918138,0.04978049163544193,3.3149052407800004,3.27932998,0.020946299999999998,3.24247357578,3.37113229278,9
cat modulo-3.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-3.cgf -p s0 --gamebased,5.20755987558,0.05890489246846093,5.22576688078,5.1685381800000005,0.029504700000000002,5.12530790978,5.26991257178,10


==> benchmarks/modulosCOOL-3-CLEF-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-3.ef -p s0,0.0989108668090323,0.012519386925987315,0.09338533968,0.09070879806451611,0.008747167741935484,0.08489059468,0.12145600768,2
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-3.ef -p s0,0.10632133628714287,0.011897570555938822,0.10206722468000001,0.0977505757142857,0.009032789999999999,0.08709487568,0.13351913768,3
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-3.ef -p s0,0.02161633736181819,0.006980398730396503,0.01906136568,0.016058112727272724,0.0062920938181818195,0.014659022680000003,0.041905135680000004,4
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-3.ef -p s0,0.09436809547310347,0.010480573670276456,0.09249122468000001,0.08611026413793103,0.008992850344827585,0.07983526468,0.11831263768000001,5
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-3.ef -p s0,0.07010296825894739,0.009709566169514914,0.06669937568,0.062421197894736845,0.008411052105263158,0.05473489068,0.09746923068,6
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-3.ef -p s0,0.0698777017452174,0.014365150150749717,0.06894920618,0.062219453043478264,0.008417559999999998,0.04905306768,0.09861277268,7
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-3.ef -p s0,0.07177853389428573,0.01171963241669612,0.06751199318000001,0.06342937333333334,0.009057812857142855,0.05718527268,0.09953079368000001,8
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-3.ef -p s0,0.06686047031636362,0.008718626494405081,0.06433998118,0.058660176363636345,0.009010754999999997,0.05564599768,0.09124435868,9
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-3.ef -p s0,0.07314802861023256,0.012387617670599068,0.06800399968000001,0.06475974930232557,0.009174665116279072,0.05677154668,0.10470675868000001,10


==> benchmarks/modulosCOOL-3-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-3.ef -p s0,0.3741510379050001,0.015537854397726534,0.36885398578000006,0.3640846,0.010214484999999999,0.35765885178000006,0.40040320078,2
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-3.ef -p s0,0.5656763975800001,0.014113433477884466,0.5673898877800001,0.5546795999999999,0.010515559999999998,0.55004835978,0.5801298047800001,3
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-3.ef -p s0,0.016401928836179774,0.0044487323147235445,0.015316343780000002,0.011588158426966288,0.00562370853932584,0.01181093178,0.032551977780000005,4
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-3.ef -p s0,0.4111313404466667,0.010262188324836712,0.41054439878000004,0.3994604333333333,0.010666193333333332,0.39763302078000007,0.42872171278000004,5
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-3.ef -p s0,0.31050514178,0.008986117689529612,0.30967582878000005,0.3020168222222222,0.008028915555555556,0.29508189878,0.32327181978,6
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-3.ef -p s0,0.2625546292345455,0.014653731565505132,0.26161431978000005,0.25585150909090904,0.007197541818181817,0.23857301278,0.28448296178000004,7
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-3.ef -p s0,0.2461057336133334,0.016380557975136874,0.23896567328,0.23632835,0.010072913333333332,0.22705393378,0.27640457878,8
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-3.ef -p s0,0.30763861111333335,0.01455407838767021,0.30516211278000005,0.29596960000000005,0.01186047111111111,0.29002052678,0.33182155678,9
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-3.ef -p s0,0.23604202916461542,0.014143934308227083,0.22869634978,0.2275419076923077,0.008739821538461538,0.22125811478000001,0.26566614078000006,10


==> benchmarks/modulosCOOL-3-CLEF-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-3.ef -p s0 --gamebased,0.012075997289512204,0.0038130818633765368,0.011068307320000002,0.007944220731707313,0.0049686713414634175,0.007872104820000001,0.02904389782,2
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-3.ef -p s0 --gamebased,0.013220063291910115,0.0035807591144261445,0.012591911820000001,0.009156314606741576,0.004923079101123594,0.00902795982,0.03069064282,3
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-3.ef -p s0 --gamebased,0.011407703127017544,0.002942388218116491,0.01083018132,0.008121169473684216,0.004095196578947367,0.00824593482,0.023916631820000003,4
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-3.ef -p s0 --gamebased,0.013289623253526011,0.0037367903065819645,0.01265758882,0.00981223329479768,0.004330420462427744,0.00915142082,0.02982416982,5
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-3.ef -p s0 --gamebased,0.011763932393248406,0.003678035584605558,0.01065391582,0.008353819108280251,0.0042951820382165625,0.008343656820000002,0.02731945682,6
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-3.ef -p s0 --gamebased,0.012092882086666673,0.003892869879179533,0.011074873820000001,0.009135080380952376,0.003824706761904762,0.008298232820000001,0.028611587820000003,7
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-3.ef -p s0 --gamebased,0.012473862107958119,0.003645264841661246,0.01166470982,0.008679777382198954,0.004599134554973822,0.00866269482,0.028071666820000004,8
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-3.ef -p s0 --gamebased,0.012330952402089552,0.003197592532617798,0.01165927882,0.008828842587064673,0.004356317313432835,0.009010266820000001,0.02818053982,9
cat modulo-3-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-3.ef -p s0 --gamebased,0.013476125793684218,0.003661431636057558,0.01231757732,0.009632837543859652,0.004559464912280703,0.009477541820000001,0.026625556820000004,10


==> benchmarks/modulosCOOL-3-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-3.ef -p s0 --gamebased,0.03336126757188406,0.009772450140398778,0.029816762339999997,0.026414749855072465,0.007603911014492753,0.02388548134,0.07223043134,2
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-3.ef -p s0 --gamebased,0.039326625439999985,0.011189849558454479,0.036148244339999996,0.031268159999999996,0.008818029333333333,0.02726555334,0.07034388734000001,3
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-3.ef -p s0 --gamebased,0.033825834861739124,0.010222352318715742,0.030547887339999996,0.0252648947826087,0.009448736956521741,0.023924403339999997,0.06220818434,4
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-3.ef -p s0 --gamebased,0.03937857298473685,0.010780528932914675,0.03626031934,0.03138531526315789,0.008865255263157894,0.026374233340000004,0.07197198734,5
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-3.ef -p s0 --gamebased,0.03247770823247311,0.010150764883398878,0.029497394339999997,0.025932610537634397,0.007272672903225806,0.02198696334,0.06220041034,6
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-3.ef -p s0 --gamebased,0.03708308186,0.01255841341935782,0.03313755384,0.029342799999999992,0.008559999999999998,0.02367095834,0.07031695634,7
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-3.ef -p s0 --gamebased,0.03446071419714287,0.009339656260271344,0.03152668634,0.027422174285714276,0.007659631142857144,0.024258409340000002,0.06711646034,8
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-3.ef -p s0 --gamebased,0.035136432903380276,0.009092680894407205,0.03265154334,0.02797254450704226,0.007889055774647886,0.026331733340000003,0.06318240034,9
cat modulo-3.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-3.ef -p s0 --gamebased,0.03772408735282051,0.009850801941695877,0.03473873834,0.030694331794871788,0.007828057692307691,0.026777879339999998,0.06732638434,10


==> benchmarks/modulosCOOL-4-CL-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-4.cgf -p s0,0.1876665021266667,0.017971069676688694,0.18245216266000003,0.17981605999999997,0.00831116,0.16312407366,0.21485054666000003,2
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-4.cgf -p s0,0.40174761980285717,0.024564930601178092,0.38981930066,0.39278368857142854,0.008829274285714284,0.37097783166,0.43859659166,3
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-4.cgf -p s0,1.0493669620600001,0.03510411127204585,1.03408372266,1.0414112599999998,0.0055699600000000005,1.01492119066,1.10590939066,4
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-4.cgf -p s0,2.39749340466,0.017606859511152536,2.40241667966,2.37004106,0.013510359999999999,2.37666040766,2.4200099446600003,5
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-4.cgf -p s0,5.3425898826600005,0.044218466694667315,5.31758571366,5.32144546,0.010462759999999998,5.3031885476600005,5.40862350366,6
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-4.cgf -p s0,12.984974188659999,0.25119975611335815,12.92102299466,12.946053659999999,0.01499236,12.71980620766,13.39315819266,7
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-4.cgf -p s0,16.507770017859997,0.06084074312117454,16.50978640966,16.467934059999997,0.014811559999999998,16.41637364466,16.58086776866,8
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-4.cgf -p s0,31.813160170059994,0.33952455912077223,31.73827468766,31.72538586,0.015446559999999998,31.45663434466,32.35121886866,9
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-4.cgf -p s0,37.97694854286,0.21399649756824707,38.02083724266,37.893216460000005,0.01325036,37.63357911766,38.15699340866,10


==> benchmarks/modulosCOOL-4-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-4.cgf -p s0,0.6316080083200001,0.009706296511650883,0.6325994837200001,0.62198918,0.0059034000000000005,0.6211771757200001,0.6449648187200001,2
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-4.cgf -p s0,0.99095315872,0.02261924449395499,0.9895954717200001,0.97964378,0.010632599999999999,0.9636536017200001,1.02315026272,3
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-4.cgf -p s0,2.00684945892,0.042009402422647724,1.99573951372,1.99466878,0.009123,1.96764826672,2.06128956572,4
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-4.cgf -p s0,3.7594929483199997,0.04066896366536625,3.74428411672,3.7359517799999997,0.015416399999999997,3.7185828717200002,3.82563515172,5
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-4.cgf -p s0,7.72961056032,0.07327897347385255,7.71296217472,7.707030379999999,0.012033199999999999,7.647416374720001,7.84682928572,6
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-4.cgf -p s0,19.495708308319998,0.02823895612921562,19.49001138072,19.458785380000002,0.009471199999999999,19.47067622272,19.54383261872,7
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-4.cgf -p s0,28.076339887120003,0.1865082991236262,28.14191676672,28.009010179999997,0.012253799999999999,27.78408881972,28.262993089720002,8
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-4.cgf -p s0,50.10252629992,0.24484335009722955,50.14009835572,50.00043538,0.0158332,49.76556041772,50.43525334672,9
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-10-4.cgf -p s0,52.72338261292,0.37834248342750965,52.85933268072,52.63099998,0.0118696,52.18273596972,53.17860865472,10


==> benchmarks/modulosCOOL-4-CL-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-4.cgf -p s0 --gamebased,0.04207887654000001,0.010684019352367985,0.038937612340000004,0.03315810285714286,0.009578648571428571,0.03056733134,0.07820580034,2
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-4.cgf -p s0 --gamebased,0.1211149946316667,0.013599497695371629,0.11889998784,0.10981111833333336,0.011858561666666665,0.10214004434000001,0.15064576634000001,3
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-4.cgf -p s0 --gamebased,0.4114886955066667,0.013287008820776497,0.40980695934,0.40002982666666664,0.010582016666666666,0.39238670434,0.43103775034,4
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-4.cgf -p s0 --gamebased,1.5366444569400002,0.042972911333060776,1.5309345593400001,1.51693686,0.01667482,1.47915355634,1.5851605263400002,5
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-4.cgf -p s0 --gamebased,5.12125905734,0.15270025269500162,5.19936543334,5.09953866,0.014301020000000001,4.95301327734,5.27910716634,6
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-4.cgf -p s0 --gamebased,13.63114189354,0.14712708497037397,13.63006473534,13.584263459999999,0.025154819999999994,13.50232898834,13.869770088340001,7
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-4.cgf -p s0 --gamebased,34.55784498973999,0.35228626429907867,34.752262654339994,34.46545646,0.04144602,34.046944869339995,34.84535183134,8
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-4.cgf -p s0 --gamebased,84.29368738234001,0.44809680494072873,84.21705796434,84.08967666,0.056269219999999995,83.82679626934001,85.00993909934,9


==> benchmarks/modulosCOOL-4-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-4.cgf -p s0 --gamebased,0.09305269735333335,0.01281197567088042,0.09433281132,0.08159228666666668,0.012044653333333332,0.07379701332000001,0.11943181632000001,2
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-4.cgf -p s0 --gamebased,0.323953910445,0.012549788293024272,0.32334946832,0.310396045,0.01373807,0.30349225732,0.34846108232000006,3
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-4.cgf -p s0 --gamebased,1.1151108951200002,0.021808549470688297,1.10974692532,1.09419002,0.01956292,1.08695378032,1.1440136543200001,4
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-4.cgf -p s0 --gamebased,3.4327393189200004,0.03109710377138867,3.44323621132,3.4042656199999994,0.022835119999999997,3.40042820832,3.4713961333200003,5
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-4.cgf -p s0 --gamebased,9.573472197120001,0.10004016434380822,9.596524118320001,9.523373619999997,0.03256552,9.40311277032,9.66431297832,6
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-4.cgf -p s0 --gamebased,25.00802454352,0.2623709092727192,24.90222912032,24.92180542,0.04208491999999999,24.77188335532,25.39586263232,7
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-8-4.cgf -p s0 --gamebased,57.635061981119996,0.5485453567310742,57.85626133332,57.46565362,0.06721572,57.00801854432,58.15986510932,8
cat modulo-4.cool | timeout 200s cool-coalg modcheck CL -m modulo-9-4.cgf -p s0 --gamebased,129.31277503572,1.4694658493515171,129.02535092132,128.98815962,0.08520471999999998,128.18125005932,131.84409578232,9


==> benchmarks/modulosCOOL-4-CLEF-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-4.ef -p s0,0.14835857965555557,0.01569835941494785,0.1436674851,0.1408880777777778,0.00814254,0.1282263791,0.1814577901,2
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-4.ef -p s0,0.07839550603103448,0.012892572465466462,0.0728266771,0.07152519655172417,0.007715211034482759,0.0633219421,0.10801892710000001,3
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-4.ef -p s0,0.08437027437272729,0.015597843556039779,0.07725281210000001,0.07821402727272725,0.006809221818181818,0.0714679661,0.1278135311,4
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-4.ef -p s0,0.07699927292352941,0.011941374444659017,0.0733209386,0.07022056470588234,0.00759848,0.0632074551,0.11172526910000001,5
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-4.ef -p s0,0.08143742531875,0.012227539649829018,0.0798855806,0.0743137375,0.008112224999999997,0.0634805271,0.1031539431,6
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-4.ef -p s0,0.08261935566410258,0.01490018195599072,0.0799236521,0.07456796666666665,0.008868012307692307,0.061797888100000004,0.11324026810000001,7
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-4.ef -p s0,0.03813537021111112,0.011204378071941204,0.033614291100000006,0.03198445555555556,0.006897349333333334,0.0268740431,0.06577322610000001,8
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-4.ef -p s0,0.07926938783684215,0.01424171146865691,0.0741981196,0.07040637894736841,0.009672643157894735,0.06093086910000001,0.1093912231,9
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-4.ef -p s0,0.08497375413125004,0.0162690854206586,0.08193562160000001,0.077086425,0.00868222625,0.06264872110000001,0.11170581310000001,10


==> benchmarks/modulosCOOL-4-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-4.ef -p s0,0.5353197788200001,0.013410041315178388,0.5361420288200001,0.52341666,0.00880662,0.51727157582,0.5513943548200001,2
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-4.ef -p s0,0.30840313537555564,0.012237500567351072,0.30757034482,0.2987680155555555,0.008532617777777777,0.29474861882000003,0.32861527782000005,3
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-4.ef -p s0,0.4613262089866667,0.014770938233870297,0.4571861098200001,0.45012829333333326,0.010602653333333332,0.44812322882000005,0.48867874282000007,4
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-4.ef -p s0,0.43372963482,0.012348563291727175,0.43727710882000004,0.42460962666666663,0.009059183333333333,0.41018698182,0.44523962182000004,5
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-4.ef -p s0,0.50170132462,0.014275801780503588,0.49928847282,0.49474946,0.00573482,0.49110230582000003,0.5259538798200001,6
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-4.ef -p s0,0.4132731964866667,0.010221012733320139,0.41184043082,0.4044856266666666,0.008537486666666665,0.39773117382000006,0.42724062482,7
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-4.ef -p s0,0.09985320993538462,0.012631729918618715,0.09736754332,0.09173349846153846,0.008319134615384614,0.08419912682000001,0.13175950781999998,8
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-4.ef -p s0,0.43989158682,0.013983996570104533,0.43983525432000004,0.4270726266666667,0.012633319999999998,0.41563085082000006,0.45707465882000003,9
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-4.ef -p s0,0.4508587116533334,0.013405333810653324,0.44906479332000004,0.43963146,0.011065516666666666,0.43583275682000006,0.46888483282000004,10


==> benchmarks/modulosCOOL-4-CLEF-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-4.ef -p s0 --gamebased,0.018829500521935497,0.00586963176004446,0.017074833180000002,0.014230714838709682,0.005440325161290324,0.012628769180000003,0.03772282718000001,2
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-4.ef -p s0 --gamebased,0.01913683039774194,0.005671497366458124,0.01792346418,0.014157266451612902,0.005830489677419354,0.01351087418,0.03991136218000001,3
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-4.ef -p s0 --gamebased,0.019825718193986017,0.006197361389164366,0.018153115180000002,0.014894715244755243,0.005787137062937063,0.013743390180000002,0.04294471418000001,4
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-4.ef -p s0 --gamebased,0.020364928703437504,0.00561616416590288,0.018632253180000002,0.0158211553125,0.005471062812499998,0.014744478180000003,0.038322458180000005,5
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-4.ef -p s0 --gamebased,0.021052723996666658,0.0064874957879136,0.019323810680000005,0.015574918666666665,0.006318374666666666,0.014914317180000001,0.047052950180000004,6
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-4.ef -p s0 --gamebased,0.022375490634545463,0.006880903618191423,0.02026209068,0.017022200259740255,0.0062418779220779225,0.014956797180000002,0.044349135180000006,7
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-4.ef -p s0 --gamebased,0.0188285916316129,0.005255598771576468,0.01749190268,0.013885072903225807,0.005809651612903227,0.013873243180000001,0.037376913180000006,8
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-4.ef -p s0 --gamebased,0.02297652761564356,0.007711497981311358,0.01998264618,0.016929791683168324,0.006928815841584159,0.015421988180000002,0.047030776180000004,9
cat modulo-4-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-4.ef -p s0 --gamebased,0.02391537118000001,0.007293396508132457,0.021348919180000002,0.018446455145631067,0.006333927766990292,0.01564014818,0.04560571218000001,10


==> benchmarks/modulosCOOL-4-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-4.ef -p s0 --gamebased,0.054023097718039204,0.010791745872544268,0.05106078362000001,0.04499609960784313,0.009561013333333332,0.041127664620000004,0.08896678862,2
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-4.ef -p s0 --gamebased,0.05919840139777777,0.011419109575911275,0.05556015862000001,0.049229042962962946,0.010549093333333334,0.04501864062,0.09161378462000001,3
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-4.ef -p s0 --gamebased,0.06065172992769233,0.01229335278400649,0.05794495462,0.05200966974358975,0.009404867692307691,0.04236483162,0.09602055662,4
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-4.ef -p s0 --gamebased,0.06130072594499999,0.010944240982890912,0.05786283012,0.052285229999999995,0.00960553,0.04628863962,0.09029809162,5
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-4.ef -p s0 --gamebased,0.06239835084222224,0.01037149768325465,0.06036384362000001,0.05366188000000001,0.009159042666666665,0.04734670062000001,0.09744285062000001,6
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-7-4.ef -p s0 --gamebased,0.065352565495,0.01120128360624226,0.06324080512,0.055262829999999985,0.010822242499999996,0.04820460662000001,0.08938927062,7
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-8-4.ef -p s0 --gamebased,0.06061402268976744,0.01211920677086836,0.05613593762000001,0.05152880093023257,0.009278090232558139,0.044761279620000004,0.09198036262,8
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-9-4.ef -p s0 --gamebased,0.07028830232000001,0.012351742122962035,0.06787896562000001,0.060255355,0.010524430000000003,0.05359926762000001,0.10556364662,9
cat modulo-4.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-10-4.ef -p s0 --gamebased,0.06911201754857144,0.009343158412481777,0.06675451512,0.059404984761904756,0.010145544761904761,0.05128494462,0.09671977762,10


==> benchmarks/modulosCOOL-5-CL-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-5.cgf -p s0,0.38428914219142857,0.012515888915554618,0.38375316662000003,0.3736905,0.010577000000000001,0.36863748462,0.40858653462,2
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-5.cgf -p s0,1.60686016802,0.01857720536208299,1.6105529946200001,1.5947569,0.010316599999999999,1.57789008462,1.6257653036200002,3
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-5.cgf -p s0,7.167317233819999,0.040232246273827446,7.18938920062,7.1496473,0.0071758,7.117654388619999,7.20490735762,4
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-5.cgf -p s0,23.69774520182,0.13874453076872723,23.66454523962,23.6526507,0.0107098,23.558086218619998,23.92788986862,5
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-5.cgf -p s0,54.59377565942,0.33490511522361377,54.652092026620004,54.49457789999999,0.012600400000000001,54.213728568620006,54.91351732462,6
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-7-5.cgf -p s0,174.08718623581998,8.644687063545916,168.16272258862,173.7740585,0.018234,167.28714705462,184.00199160161998,7


==> benchmarks/modulosCOOL-5-CL-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-5.cgf -p s0,1.2371638140199999,0.017182261152825652,1.23253170502,1.22768498,0.00785586,1.21829975802,1.26261982602,2
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-5.cgf -p s0,3.04751839542,0.03741376900554308,3.0638699050200002,3.0349021799999996,0.00872766,3.00476085902,3.08591738302,3
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-5.cgf -p s0,10.32865769382,0.07651154740337307,10.32174239302,10.297987379999999,0.01518986,10.22474144602,10.43477604802,4
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-5.cgf -p s0,36.88533805642,0.1680814687942872,36.925161021019996,36.81915818,0.012686659999999999,36.61341431602,37.02979318402,5
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-6-5.cgf -p s0,87.78770885562001,0.4199968451289469,87.72251305502,87.63813737999999,0.01425166,87.31103453702,88.41003397302,6


==> benchmarks/modulosCOOL-5-CL-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-5.cgf -p s0 --gamebased,0.07787367542555557,0.011299012612503441,0.07673851212000002,0.06641132555555557,0.012065286666666668,0.05996223512000001,0.11557548312,2
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-5.cgf -p s0 --gamebased,0.4843422512866667,0.01666541350509042,0.48367347362,0.4713345199999999,0.011168619999999999,0.46734426912000004,0.5091388851199999,3
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-5.cgf -p s0 --gamebased,4.19266795612,0.10798051418437626,4.19163406112,4.16943972,0.015880219999999997,4.05940118012,4.33406758112,4
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-5.cgf -p s0 --gamebased,24.86268837952,0.15312504668837537,24.86823037812,24.777215519999995,0.031296819999999996,24.63299419612,25.042586063119998,5


==> benchmarks/modulosCOOL-5-CL-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-2-5.cgf -p s0 --gamebased,0.18490505623999998,0.01303272064659123,0.18175291264000001,0.17144956,0.013934219999999995,0.16815122264000001,0.21065783164000002,2
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-3-5.cgf -p s0 --gamebased,1.3864894316400003,0.02816811871038856,1.37823505264,1.3700305600000002,0.014727019999999999,1.3568753186400002,1.42309620764,3
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-4-5.cgf -p s0 --gamebased,8.97488182084,0.06216529718434364,8.95329260964,8.937903760000001,0.021018219999999997,8.915561001639999,9.047063951639998,4
cat modulo-5.cool | timeout 200s cool-coalg modcheck CL -m modulo-5-5.cgf -p s0 --gamebased,48.01787232923999,0.3624663033609848,47.989198364639996,47.88236316,0.05446901999999999,47.64486978164,48.56962484664,5


==> benchmarks/modulosCOOL-5-CLEF-local-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-5.ef -p s0,0.036258565097674424,0.011521040452522256,0.031474107900000006,0.02834445441860466,0.008686432558139535,0.0251016049,0.06402009089999999,2
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-5.ef -p s0,0.13842272670952385,0.013816524010858493,0.13677948590000003,0.12976701809523808,0.009063352380952381,0.1185496499,0.16113013390000003,3
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-5.ef -p s0,0.09251887834444444,0.014829050630301899,0.0883318959,0.0841026688888889,0.009228385185185187,0.0715416559,0.11740603890000001,4
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-5.ef -p s0,0.09154091077096776,0.014506585385530017,0.0859285069,0.08319842516129033,0.008898529032258065,0.0744610229,0.1265611819,5
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-5.ef -p s0,0.08350559112222221,0.011929320674617746,0.0787425699,0.0759758911111111,0.00817828888888889,0.0714339739,0.1181806299,6


==> benchmarks/modulosCOOL-5-CLEF-local.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-5.ef -p s0,0.028122846595185182,0.007625859299269003,0.026004310160000002,0.020945978888888897,0.007974005185185186,0.02026922566,0.05445548866000001,2
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-5.ef -p s0,0.4377535713266667,0.015273324259344656,0.43580029166,0.42822034000000003,0.008198973333333333,0.42371280366,0.46635591266000004,3
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-5.ef -p s0,0.32794524032666666,0.009360223996010117,0.32887977866,0.31997034,0.008268084444444443,0.31196592666,0.34185433866000003,4
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-5.ef -p s0,0.3383001247850001,0.016459754135477546,0.33328485166000005,0.33034946500000006,0.007155014999999999,0.32173248666000004,0.36828372866000003,5
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-5.ef -p s0,0.29601019132666667,0.01619954365196042,0.30087739166000005,0.2858010066666667,0.010604346666666669,0.27379059966,0.31816031266,6


==> benchmarks/modulosCOOL-5-CLEF-small-mu.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-5.ef -p s0 --gamebased,0.030729485136734697,0.010600843535324657,0.0271133808,0.023979935918367352,0.007471033469387753,0.019578897300000002,0.0614127833,2
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-5.ef -p s0 --gamebased,0.033436097975,0.009489963489822359,0.0308776003,0.025756714999999996,0.008333638,0.0242869533,0.0662142943,3
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-5.ef -p s0 --gamebased,0.030307167570833335,0.009651650245595503,0.0276756493,0.02427553583333333,0.006893296666666667,0.0219893713,0.0582067993,4
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-5.ef -p s0 --gamebased,0.033506324595454544,0.010710413321422438,0.030131085800000002,0.026343537727272718,0.008016209090909089,0.0229595373,0.0648779123,5
cat modulo-5-mu.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-5.ef -p s0 --gamebased,0.035768852097619055,0.008873430636237608,0.0333820343,0.02866502095238095,0.00783229857142857,0.0252754343,0.06720359630000002,6


==> benchmarks/modulosCOOL-5-CLEF-small.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-2-5.ef -p s0 --gamebased,0.08602707237625,0.012698953333743424,0.08070522322000001,0.0757222925,0.011044681249999999,0.07369546022000001,0.11149513322,2
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-3-5.ef -p s0 --gamebased,0.10123906198923077,0.010260216294152646,0.09762196522000001,0.09137497999999998,0.010328923076923078,0.08865511022,0.12584434921999998,3
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-4-5.ef -p s0 --gamebased,0.09798758349586208,0.015160481472289279,0.09565700822,0.08712989379310344,0.011297227586206897,0.07960417122,0.13174700822,4
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-5-5.ef -p s0 --gamebased,0.1035407594135484,0.012395574473688765,0.09965274522,0.09003173806451611,0.01444456129032258,0.08590482622000001,0.12541587622,5
cat modulo-5.cool | timeout 200s cool-coalg modcheck CLEF -m modulo-6-5.ef -p s0 --gamebased,0.11646849761130434,0.013760017693807618,0.11622849222000001,0.1055794365217391,0.01157770434782609,0.09765142522,0.13945489022,6


==> benchmarks/modulosMCMAS-2.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-2.mcmas,0.00579316389548173,0.0013425027029242515,0.0057744845399999994,0.0033772700332225913,0.0028384176744186036,0.00390605554,0.01198633954,2
timeout 200s mcmas modulo-3-2.mcmas,0.006774837921250001,0.0018500365480021309,0.00632768554,0.004431681499999997,0.0027912140624999984,0.00462748654,0.016700617540000004,3
timeout 200s mcmas modulo-4-2.mcmas,0.007352624015206609,0.0019896508085922335,0.00686738154,0.0052938499173553755,0.002569813057851239,0.00487790454,0.01623775054,4
timeout 200s mcmas modulo-5-2.mcmas,0.010045320303313609,0.0033084532012657908,0.009111774540000001,0.006999293727810649,0.0033337889940828398,0.00664388254,0.024446574540000002,5
timeout 200s mcmas modulo-6-2.mcmas,0.010289758824444451,0.0024024046926284185,0.00994636854,0.00712718311111111,0.0033999871111111126,0.0071388595400000004,0.02451472254,6
timeout 200s mcmas modulo-7-2.mcmas,0.012826616045813944,0.0038639708596909404,0.01216146604,0.01040556906976744,0.002724704186046511,0.00803505854,0.028922726540000006,7
timeout 200s mcmas modulo-8-2.mcmas,0.014240042229873417,0.004202507796329355,0.01326979254,0.010856925569620248,0.0035215235443037977,0.00935569154,0.030809020540000003,8
timeout 200s mcmas modulo-9-2.mcmas,0.0191775024447619,0.0069109926692616655,0.01722133304,0.015840089523809532,0.003549160000000001,0.01086844554,0.039368420540000004,9
timeout 200s mcmas modulo-10-2.mcmas,0.02304807799751635,0.007791965108249529,0.020629675540000003,0.019112946666666672,0.004035816209150326,0.013394816540000002,0.04586642054,10


==> benchmarks/modulosMCMAS-3.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-3.mcmas,0.007210034018717948,0.002468115221515324,0.006219907819999999,0.004223792628205126,0.003260111538461539,0.004651299819999999,0.01837767782,2
timeout 200s mcmas modulo-3-3.mcmas,0.011777489832987015,0.003572362943858418,0.010852979819999999,0.008221357142857138,0.0035937487012987013,0.008415619820000001,0.025424524820000002,3
timeout 200s mcmas modulo-4-3.mcmas,0.01709482637882353,0.005417373131008394,0.015736175320000004,0.012629649411764702,0.004415016470588236,0.01114063282,0.04263664082,4
timeout 200s mcmas modulo-5-3.mcmas,0.02826062870990826,0.008364753340099248,0.02577981982,0.023609891559633018,0.004642032110091743,0.01920094882,0.06015903782,5
timeout 200s mcmas modulo-6-3.mcmas,0.043888065653333336,0.011798073505853325,0.040387703819999995,0.03880244424242425,0.004957300000000001,0.030425460820000003,0.08494453682,6
timeout 200s mcmas modulo-7-3.mcmas,0.06744082112303029,0.013250188953202947,0.06247241982,0.061151201818181816,0.006012330303030303,0.04727312082,0.09577658282,7
timeout 200s mcmas modulo-8-3.mcmas,0.09321663560571429,0.011059105891909931,0.09322927932,0.08680255571428573,0.0061053035714285706,0.07468685682,0.12229315482,8
timeout 200s mcmas modulo-9-3.mcmas,0.13595499991999996,0.015857008401947432,0.13619092432000002,0.12891602,0.006536599999999999,0.11184346482,0.17595509882000002,9
timeout 200s mcmas modulo-10-3.mcmas,0.17487861352588235,0.01374849527535735,0.16812863682,0.16905643176470586,0.005265970588235296,0.16323728282,0.20968252482000002,10


==> benchmarks/modulosMCMAS-4.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-4.mcmas,0.010168382283082995,0.0036710106767785288,0.008963209540000001,0.007012024505928855,0.003434098498023717,0.006297519540000001,0.027962312540000006,2
timeout 200s mcmas modulo-3-4.mcmas,0.025893472814999995,0.00815533098627745,0.022998532540000005,0.022070137500000003,0.0038771995,0.01670916654,0.04689202354,3
timeout 200s mcmas modulo-4-4.mcmas,0.05602676577333331,0.015248165302378493,0.05281647004000001,0.050685299999999996,0.005202884666666666,0.037044725540000004,0.09631002554,4
timeout 200s mcmas modulo-5-4.mcmas,0.1247447957304762,0.010828457990948384,0.12093352554,0.11841391428571428,0.006258487619047618,0.10959596154,0.14548515054,5
timeout 200s mcmas modulo-6-4.mcmas,0.25840970194000007,0.012305850613202567,0.25536415304000004,0.24901420000000002,0.008664261999999999,0.24087771454,0.27306218554000006,6
timeout 200s mcmas modulo-7-4.mcmas,0.50642277694,0.012947701313833233,0.50839178754,0.49278279999999997,0.012614379999999998,0.48683873954000007,0.5223366325400001,7
timeout 200s mcmas modulo-8-4.mcmas,0.9640519303400001,0.020035032381410602,0.9724226305400001,0.9430283999999999,0.018133379999999998,0.9412841705400001,0.9861109685400001,8
timeout 200s mcmas modulo-9-4.mcmas,1.86384215434,0.0549815556976367,1.85746857154,1.8263577999999998,0.03244817999999999,1.78609123054,1.92960690354,9
timeout 200s mcmas modulo-10-4.mcmas,3.3161937657400005,0.05583258808349477,3.30373009954,3.269725199999999,0.040483979999999996,3.2480802195400003,3.3998312205400003,10


==> benchmarks/modulosMCMAS-5.csv <==
command,mean,stddev,median,user,system,min,max,parameter_moves
timeout 200s mcmas modulo-2-5.mcmas,0.014498075207311834,0.004657840693635558,0.01342105196,0.01090999139784946,0.0036988212903225786,0.00967772696,0.03555410296,2
timeout 200s mcmas modulo-3-5.mcmas,0.06595927623777777,0.015274265371188405,0.061359294460000005,0.059999816666666664,0.005792016666666667,0.045661896960000004,0.09691977996000001,3
timeout 200s mcmas modulo-4-5.mcmas,0.21097043096000004,0.012615880955800421,0.20993877096,0.20035913076923076,0.009407393846153845,0.19311814696000001,0.23644192096,4
timeout 200s mcmas modulo-5-5.mcmas,0.7645948927599999,0.00724073642469625,0.76872358196,0.7445422999999999,0.01841256,0.75232962596,0.76947659696,5
timeout 200s mcmas modulo-6-5.mcmas,2.40673285856,0.059129136258936524,2.43775193296,2.3669499,0.035789959999999996,2.31573288896,2.46160199196,6
timeout 200s mcmas modulo-7-5.mcmas,7.18701121636,0.12736841513186872,7.18054752796,7.1017229,0.07388996,7.00102864596,7.32574702896,7


==> benchmarks/total-castlesCOOL-2-CLEF-local.csv <==
mean,parameter_hp
0.01603007595126051,1
0.05438585407334019,2
0.23960037168450704,3
0.6759362444552632,4
2.2317218675747124,5
6.3283892764935485,6
12.10763247767705,7
28.517331859799192,8
65.92257710037475,9
161.0235678224766,10


==> benchmarks/total-castlesCOOL-2-CLEF-small.csv <==
mean,parameter_hp
0.011768031204445768,1
0.0139860982192267,2
0.016356810196428755,3
0.018965747067868206,4
0.02308882885566502,5
0.027412062457794185,6
0.03419289763877757,7
0.042686555351187,8
0.04818320266365522,9
0.05524366880600751,10


==> benchmarks/total-castlesCOOL-4-CLEF-local.csv <==
mean,parameter_hp
7.2898773384054545,1


==> benchmarks/total-castlesCOOL-4-CLEF-small.csv <==
mean,parameter_hp
0.2481671963489328,1
1.7987308830600002,2
7.796782744660001,3
30.382610111860004,4
60.87560281066,5
121.85509383766001,6
224.83638799686003,7


==> benchmarks/total-modulosCOOL-2-CLEF-local-mu.csv <==
mean,parameter_moves
0.10045974977014926,2
0.0771460579172043,3
0.07765064463567353,4
0.01995722108715459,5
0.04824100553339243,6
0.05517478272184344,7
0.02463963193211867,8
0.06499885099945653,9
0.06785690406654611,10


==> benchmarks/total-modulosCOOL-2-CLEF-local.csv <==
mean,parameter_moves
0.35748551789514926,2
0.32354099023942656,3
0.3127021121252716,4
0.01743776806142866,5
0.17107241838211604,6
0.21822378494781744,7
0.02231553900681977,8
0.24806681169583336,9
0.25389487983797465,10


==> benchmarks/total-modulosCOOL-2-CLEF-small-mu.csv <==
mean,parameter_moves
0.011539396772019758,2
0.012588468083010753,3
0.01394268544182618,4
0.013201576810769122,5
0.01560702183947619,6
0.01660919779167847,7
0.017308580318338027,8
0.02077308036294776,9
0.024077121570131532,10


==> benchmarks/total-modulosCOOL-2-CLEF-small.csv <==
mean,parameter_moves
0.01974868553835438,2
0.020868559169704308,3
0.02177749935169139,4
0.019556681657819167,5
0.022550776138264433,6
0.02544471573433761,7
0.026005816887357855,8
0.028477213425455977,9
0.03188356214039506,10


==> benchmarks/total-modulosCOOL-4-CLEF-local-mu.csv <==
mean,parameter_moves
0.15681422629607603,2
0.11417574629860205,3
0.21622100361818183,4
0.5448535146235294,5
1.5540476746187502,6
4.358047872564103,7
10.19107644731111,8
23.872878369136842,9
55.669867329831256,10


==> benchmarks/total-modulosCOOL-4-CLEF-local.csv <==
mean,parameter_moves
0.5437754254605206,2
0.3441833756431232,3
0.5931769382321213,4
0.9015838765199999,5
1.9743115739200001,6
4.688701713386667,7
10.252794287035384,8
24.23350056812,9
56.03575228735334,10


==> benchmarks/total-modulosCOOL-4-CLEF-small-mu.csv <==
mean,parameter_moves
0.02728514716245594,2
0.0549170706653095,3
0.15167644743944056,4
0.4882191704034375,5
1.4936629732966669,6
4.297804007534546,7
10.171769668731612,8
23.816585508915644,9
55.60880894688001,10


==> benchmarks/total-modulosCOOL-4-CLEF-small.csv <==
mean,parameter_moves
0.06247874435855965,2
0.09497864166534534,3
0.19250245917314687,4
0.529154967645,5
1.5350086001422225,6
4.340781082395,7
10.213555099789767,8
23.863897283620002,9
55.65400559324858,10

